The vibrational properties of benzene on an ordered water ice surface

We present a hybrid CCSD(T)+PBE-D3 approach to calculating the vibrational signatures for gas phase benzene and benzene adsorbed on an ordered water-ice surface. We compare the results of our method against experimentally recorded spectra and calculations performed using PBE-D3-only approaches (harmonic and anharmonic). Calculations use a proton ordered XIh water-ice surface consisting of 288 water molecules, and results are compared against experimental spectra recorded for an ASW ice surface. We show the importance of including a water ice surface into spectroscopic calculations, owing to the resulting differences in vibrational modes, frequencies and intensities of transitions seen in the IR spectrum. The overall intensity pattern shifts from a dominating $\nu_{11}$ band in the gas-phase to several high-intensity carriers for an IR spectrum of adsorbed benzene. When used for adsorbed benzene, the hybrid approach presented here achieves an RMSD for IR active modes of 21~cm$^{-1}$, compared to 72~cm$^{-1}$ and 49~cm$^{-1}$ for the anharmonic and harmonic PBE-D3 approaches, respectively. Our hybrid model for gaseous benzene also achieves the best results when compared to experiment, with an RMSD for IR active modes of 24~cm$^{-1}$, compared to 55~cm$^{-1}$ and 31~cm$^{-1}$ for the anharmonic and harmonic PBE-D3 approaches, respectively. To facilitate assignment, we generate and provide a correspondence graph between the normal modes of the gaseous and adsorbed benzene molecules. Finally, we calculate the frequency shifts, $\Delta\nu$, of adsorbed benzene relative to its gas phase to highlight the effects of surface interactions on vibrational bands and evaluate the suitability of our chosen dispersion-corrected density functional theory.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> cleaned_hagen_digitised.csv <==
WAVELENGTH[cm-1],INTENSITY[-]
5.000000000000000000e+02,3.545996193682277031e-01
5.010000000000000000e+02,3.531328003213374256e-01
5.020000000000000000e+02,3.472655241337758714e-01
5.030000000000000000e+02,3.428650669931048167e-01
5.040000000000000000e+02,3.399314288993240396e-01
5.050000000000000000e+02,3.369977908055430404e-01
5.060000000000000000e+02,3.296636955710909866e-01
5.070000000000000000e+02,3.281968765242009312e-01
5.080000000000000000e+02,3.267300574773106536e-01
5.090000000000000000e+02,3.267300574773106536e-01
5.100000000000000000e+02,3.267300574773106536e-01
5.110000000000000000e+02,3.267300574773106536e-01
5.120000000000000000e+02,3.413982479462143171e-01
5.130000000000000000e+02,3.472655241337760934e-01
5.140000000000000000e+02,3.545996193682277031e-01
5.150000000000000000e+02,3.545996193682277031e-01
5.160000000000000000e+02,3.545996193682279252e-01
5.170000000000000000e+02,3.516659812744473701e-01
5.180000000000000000e+02,3.501991622275566485e-01
5.190000000000000000e+02,3.516659812744471481e-01
5.200000000000000000e+02,3.560664384151182027e-01
5.210000000000000000e+02,3.575332574620087023e-01
5.220000000000000000e+02,3.590000765088989798e-01
5.230000000000000000e+02,3.590000765088989798e-01
5.240000000000000000e+02,3.648673526964607561e-01
5.250000000000000000e+02,3.663341717433508116e-01
5.260000000000000000e+02,3.634005336495704785e-01
5.270000000000000000e+02,3.604668955557892573e-01
5.280000000000000000e+02,3.604668955557890353e-01
5.290000000000000000e+02,3.590000765088989798e-01
5.300000000000000000e+02,3.590000765088989798e-01
5.310000000000000000e+02,3.590000765088989798e-01
5.320000000000000000e+02,3.590000765088989798e-01
5.330000000000000000e+02,3.590000765088989798e-01
5.340000000000000000e+02,3.590000765088992019e-01
5.350000000000000000e+02,3.590000765088989798e-01
5.360000000000000000e+02,3.604668955557892573e-01
5.370000000000000000e+02,3.634005336495704785e-01
5.380000000000000000e+02,3.663341717433505895e-01
5.390000000000000000e+02,3.678009907902413111e-01
5.400000000000000000e+02,3.678009907902413111e-01
5.410000000000000000e+02,3.692678098371320328e-01
5.420000000000000000e+02,3.795355431653644196e-01
5.429999999999995453e+02,3.854028193529259738e-01
5.439999999999995453e+02,3.868696383998166954e-01
5.449999999999995453e+02,3.883364574467067509e-01
5.459999999999995453e+02,3.883364574467069730e-01
5.469999999999995453e+02,3.912700955404877501e-01
5.479999999999995453e+02,3.927369145873778056e-01
5.489999999999995453e+02,3.912700955404877501e-01
5.499999999999995453e+02,3.898032764935970285e-01
5.509999999999995453e+02,3.912700955404877501e-01
5.519999999999995453e+02,3.927369145873780276e-01
5.529999999999995453e+02,3.927369145873780276e-01
5.539999999999995453e+02,3.942037336342687492e-01
5.549999999999995453e+02,3.912700955404875280e-01
5.559999999999995453e+02,3.912700955404877501e-01
5.569999999999995453e+02,3.912700955404877501e-01
5.579999999999995453e+02,3.912700955404875280e-01
5.589999999999995453e+02,3.912700955404877501e-01
5.599999999999995453e+02,3.942037336342685272e-01
5.609999999999995453e+02,3.986041907749395818e-01
5.619999999999995453e+02,4.044714669625011361e-01
5.629999999999995453e+02,4.132723812438435784e-01
5.639999999999995453e+02,4.162060193376243555e-01
5.649999999999995453e+02,4.176728383845146331e-01
5.659999999999995453e+02,4.176728383845146331e-01
5.669999999999995453e+02,4.147392002907339670e-01
5.679999999999995453e+02,4.132723812438433564e-01
5.689999999999995453e+02,4.132723812438434674e-01
5.699999999999995453e+02,4.118055621969530788e-01
5.709999999999995453e+02,4.103387431500628013e-01
5.719999999999995453e+02,4.103387431500626903e-01
5.729999999999995453e+02,4.103387431500626903e-01
5.739999999999995453e+02,4.118055621969530788e-01
5.749999999999995453e+02,4.147392002907338560e-01
5.759999999999995453e+02,4.176728383845146331e-01
5.769999999999995453e+02,4.235401145720762983e-01
5.779999999999995453e+02,4.308742098065280191e-01
5.789999999999995453e+02,4.352746669471992957e-01
5.799999999999995453e+02,4.352746669471994068e-01
5.809999999999995453e+02,4.382083050409802949e-01
5.819999999999995453e+02,4.396751240878705724e-01
5.829999999999995453e+02,4.411419431347608500e-01
5.840000000000000000e+02,4.411419431347609610e-01
5.850000000000000000e+02,4.235401145720761873e-01
5.860000000000000000e+02,4.206064764782955212e-01
5.870000000000000000e+02,4.206064764782954102e-01
5.880000000000000000e+02,4.206064764782955212e-01
5.890000000000000000e+02,4.220732955251857987e-01
5.900000000000000000e+02,4.250069336189666869e-01
5.910000000000000000e+02,4.352746669471995178e-01
5.920000000000000000e+02,4.352746669471992957e-01
5.930000000000000000e+02,4.499428574161032923e-01
5.940000000000000000e+02,4.514096764629936809e-01
5.950000000000000000e+02,4.514096764629935699e-01
5.960000000000000000e+02,4.514096764629936809e-01
5.970000000000000000e+02,4.514096764629936809e-01
5.980000000000000000e+02,4.528764955098840694e-01
5.990000000000000000e+02,4.528764955098840694e-01
6.000000000000000000e+02,4.543433145567744580e-01
6.010000000000000000e+02,4.558101336036649576e-01
6.020000000000000000e+02,4.572769526505551241e-01
6.030000000000000000e+02,4.572769526505552351e-01
6.040000000000000000e+02,4.602105907443360122e-01
6.050000000000000000e+02,4.616774097912264008e-01
6.060000000000000000e+02,4.631442288381166783e-01
6.070000000000000000e+02,4.675446859787879550e-01
6.080000000000000000e+02,4.734119621663496202e-01
6.090000000000000000e+02,4.763456002601302863e-01
6.100000000000000000e+02,4.778124193070207859e-01
6.110000000000000000e+02,4.778124193070206749e-01
6.120000000000000000e+02,4.807460574008014520e-01
6.130000000000000000e+02,4.880801526352533948e-01
6.140000000000000000e+02,4.880801526352535058e-01
6.150000000000000000e+02,4.880801526352536168e-01
6.160000000000000000e+02,4.895469716821437833e-01
6.170000000000000000e+02,4.895469716821438944e-01
6.180000000000000000e+02,4.910137907290342829e-01
6.190000000000000000e+02,4.895469716821437833e-01
6.200000000000000000e+02,4.880801526352535058e-01
6.210000000000000000e+02,4.880801526352535058e-01
6.220000000000000000e+02,4.895469716821437833e-01
6.230000000000000000e+02,4.939474288228150600e-01
6.240000000000000000e+02,4.954142478697054486e-01
6.250000000000000000e+02,4.998147050103766142e-01
6.260000000000000000e+02,4.998147050103765032e-01
6.270000000000000000e+02,5.012815240572670028e-01
6.280000000000000000e+02,5.071488002448286680e-01
6.290000000000000000e+02,5.159497145261708884e-01
6.300000000000000000e+02,5.159497145261708884e-01
6.310000000000000000e+02,5.159497145261708884e-01
6.320000000000000000e+02,5.188833526199515545e-01
6.330000000000000000e+02,5.203501716668420540e-01
6.340000000000000000e+02,5.247506288075133307e-01
6.350000000000000000e+02,5.350183621357460506e-01
6.360000000000000000e+02,5.408856383233074938e-01
6.370000000000000000e+02,5.526201906984308243e-01
6.380000000000000000e+02,5.526201906984309353e-01
6.390000000000000000e+02,6.186270478084983093e-01
6.400000000000000000e+02,5.922243049644712043e-01
6.410000000000000000e+02,6.039588573395944238e-01
6.420000000000000000e+02,6.215606859022791975e-01
6.430000000000000000e+02,6.376956954180733605e-01
6.440000000000000000e+02,6.552975239807580232e-01
6.450000000000000000e+02,7.506407620286335014e-01
6.460000000000000000e+02,7.975789715291259352e-01
6.470000000000000000e+02,8.489176381702896457e-01
6.480000000000000000e+02,9.061235809990149104e-01
6.490000000000000000e+02,9.061235809990149104e-01
6.499999999999995453e+02,9.530617904995074552e-01
6.509999999999995453e+02,9.530617904995075662e-01
6.519999999999995453e+02,9.530617904995075662e-01
6.529999999999995453e+02,9.075904000459051879e-01
6.539999999999995453e+02,9.471945143119460120e-01
6.549999999999995453e+02,9.486613333588362895e-01
6.559999999999995453e+02,9.486613333588364005e-01
6.569999999999995453e+02,9.486613333588362895e-01
6.579999999999995453e+02,9.501281524057267891e-01
6.589999999999995453e+02,9.501281524057267891e-01
6.599999999999995453e+02,9.501281524057266781e-01
6.609999999999995453e+02,9.501281524057267891e-01
6.619999999999995453e+02,9.501281524057267891e-01
6.629999999999995453e+02,9.501281524057267891e-01
6.639999999999995453e+02,9.501281524057267891e-01
6.649999999999995453e+02,9.501281524057266781e-01
6.659999999999995453e+02,9.471945143119460120e-01
6.669999999999995453e+02,9.471945143119459010e-01
6.679999999999995453e+02,9.471945143119460120e-01
6.689999999999995453e+02,9.471945143119460120e-01
6.699999999999995453e+02,9.471945143119459010e-01
6.709999999999995453e+02,9.457276952650556234e-01
6.719999999999995453e+02,9.457276952650555124e-01
6.729999999999995453e+02,9.442608762181652349e-01
6.739999999999995453e+02,9.427940571712747353e-01
6.749999999999995453e+02,9.398604190774939582e-01
6.759999999999995453e+02,9.061235809990149104e-01
6.769999999999995453e+02,9.442608762181651239e-01
6.779999999999995453e+02,9.413272381243844578e-01
6.789999999999995453e+02,9.354599619368227925e-01
6.799999999999995453e+02,9.325263238430420154e-01
6.809999999999995453e+02,8.459840000765088686e-01
6.819999999999995453e+02,7.741098667788797183e-01
6.829999999999995453e+02,7.095698287157025108e-01
6.839999999999995453e+02,7.095698287157025108e-01
6.849999999999995453e+02,6.949016382467985142e-01
6.859999999999995453e+02,6.714325334965524084e-01
6.869999999999995453e+02,6.479634287463060804e-01
6.879999999999995453e+02,5.980915811520327585e-01
6.890000000000000000e+02,5.599542859328826561e-01
6.900000000000000000e+02,5.188833526199516655e-01
6.910000000000000000e+02,4.323410288534186297e-01
6.920000000000000000e+02,4.162060193376242445e-01
6.930000000000000000e+02,4.000710098218300814e-01
6.940000000000000000e+02,3.927369145873780276e-01
6.950000000000000000e+02,3.927369145873780276e-01
6.960000000000000000e+02,3.868696383998166954e-01
6.970000000000000000e+02,3.839360003060354742e-01
6.980000000000000000e+02,3.810023622122551412e-01
6.990000000000000000e+02,3.795355431653646416e-01
7.000000000000000000e+02,3.766019050715836425e-01
7.010000000000000000e+02,3.751350860246935870e-01
7.020000000000000000e+02,3.751350860246935870e-01
7.030000000000000000e+02,3.766019050715836425e-01
7.040000000000000000e+02,3.766019050715836425e-01
7.050000000000000000e+02,3.766019050715836425e-01
7.060000000000000000e+02,3.766019050715838645e-01
7.070000000000000000e+02,3.766019050715836425e-01
7.080000000000000000e+02,3.751350860246933649e-01
7.090000000000000000e+02,3.736682669778030874e-01
7.100000000000000000e+02,3.736682669778028654e-01
7.110000000000000000e+02,3.736682669778030874e-01
7.120000000000000000e+02,3.736682669778028654e-01
7.130000000000000000e+02,3.736682669778026433e-01
7.140000000000000000e+02,3.736682669778028654e-01
7.150000000000000000e+02,3.707346288840220883e-01
7.160000000000000000e+02,3.692678098371320328e-01
7.170000000000000000e+02,3.678009907902413111e-01
7.180000000000000000e+02,3.678009907902413111e-01
7.190000000000000000e+02,3.634005336495704785e-01
7.200000000000000000e+02,3.575332574620087023e-01
7.210000000000000000e+02,3.516659812744473701e-01
7.220000000000000000e+02,3.457987050868855938e-01
7.230000000000000000e+02,3.428650669931045947e-01
7.240000000000000000e+02,3.413982479462143171e-01
7.250000000000000000e+02,3.384646098524335400e-01
7.260000000000000000e+02,3.369977908055432625e-01
7.270000000000000000e+02,3.355309717586525409e-01
7.280000000000000000e+02,3.355309717586525409e-01
7.290000000000000000e+02,3.355309717586527629e-01
7.300000000000000000e+02,3.355309717586525409e-01
7.310000000000000000e+02,3.340641527117624854e-01
7.320000000000000000e+02,3.325973336648719858e-01
7.330000000000000000e+02,3.281968765242007091e-01
7.340000000000000000e+02,3.252632384304199320e-01
7.350000000000000000e+02,3.223296003366391549e-01
7.360000000000000000e+02,3.193959622428585998e-01
7.370000000000000000e+02,3.164623241490776007e-01
7.380000000000000000e+02,3.149955051021873231e-01
7.390000000000000000e+02,3.164623241490778227e-01
7.400000000000000000e+02,3.149955051021873231e-01
7.410000000000000000e+02,3.149955051021875452e-01
7.420000000000000000e+02,3.164623241490778227e-01
7.430000000000000000e+02,3.164623241490776007e-01
7.440000000000000000e+02,3.164623241490776007e-01
7.450000000000000000e+02,3.164623241490776007e-01
7.460000000000000000e+02,3.135286860552968236e-01
7.470000000000000000e+02,3.120618670084063240e-01
7.480000000000000000e+02,3.091282289146257689e-01
7.490000000000000000e+02,3.047277717739547143e-01
7.500000000000000000e+02,3.017941336801737151e-01
7.510000000000000000e+02,3.017941336801737151e-01
7.520000000000000000e+02,3.032609527270644367e-01
7.530000000000000000e+02,3.032609527270642147e-01
7.540000000000000000e+02,3.061945908208447698e-01
7.550000000000000000e+02,3.061945908208447698e-01
7.559999999999995453e+02,3.076614098677352693e-01
7.569999999999995453e+02,3.061945908208447698e-01
7.579999999999995453e+02,3.047277717739544922e-01
7.589999999999995453e+02,3.017941336801739372e-01
7.599999999999995453e+02,2.959268574926121609e-01
7.609999999999995453e+02,2.915264003519411062e-01
7.619999999999995453e+02,2.915264003519413283e-01
7.629999999999995453e+02,2.915264003519411062e-01
7.639999999999995453e+02,2.915264003519411062e-01
7.649999999999995453e+02,2.915264003519411062e-01
7.659999999999995453e+02,2.959268574926121609e-01
7.669999999999995453e+02,2.973936765395026605e-01
7.679999999999995453e+02,2.973936765395026605e-01
7.689999999999995453e+02,2.959268574926123829e-01
7.699999999999995453e+02,2.929932193988313838e-01
7.709999999999995453e+02,2.915264003519411062e-01
7.719999999999995453e+02,2.841923051174890524e-01
7.729999999999995453e+02,2.753913908361464991e-01
7.739999999999995453e+02,2.724577527423661660e-01
7.749999999999995453e+02,2.709909336954754444e-01
7.759999999999995453e+02,2.709909336954754444e-01
7.769999999999995453e+02,2.695241146485849448e-01
7.779999999999995453e+02,2.665904765548043898e-01
7.789999999999995453e+02,2.651236575079141122e-01
7.799999999999995453e+02,2.651236575079141122e-01
7.809999999999995453e+02,2.651236575079138902e-01
7.819999999999995453e+02,2.651236575079141122e-01
7.829999999999995453e+02,2.636568384610233906e-01
7.839999999999995453e+02,2.636568384610231686e-01
7.849999999999995453e+02,2.607232003672430576e-01
7.859999999999995453e+02,2.577895622734618364e-01
7.869999999999995453e+02,2.577895622734618364e-01
7.879999999999995453e+02,2.563227432265715588e-01
7.889999999999995453e+02,2.548559241796812813e-01
7.899999999999995453e+02,2.548559241796815034e-01
7.909999999999995453e+02,2.548559241796812813e-01
7.919999999999995453e+02,2.548559241796815034e-01
7.929999999999995453e+02,2.548559241796815034e-01
7.940000000000000000e+02,2.533891051327907817e-01
7.950000000000000000e+02,2.460550098983389500e-01
7.960000000000000000e+02,2.387209146638868962e-01
7.970000000000000000e+02,2.343204575232158415e-01
7.980000000000000000e+02,2.299200003825445648e-01
7.990000000000000000e+02,2.299200003825445648e-01
8.000000000000000000e+02,2.255195432418737322e-01
8.010000000000000000e+02,2.196522670543117339e-01
8.020000000000000000e+02,2.181854480074216784e-01
8.030000000000000000e+02,2.181854480074216784e-01
8.040000000000000000e+02,2.181854480074214564e-01
8.050000000000000000e+02,2.196522670543119560e-01
8.060000000000000000e+02,2.240527241949830106e-01
8.070000000000000000e+02,2.269863622887640098e-01
8.080000000000000000e+02,2.284531813356540653e-01
8.090000000000000000e+02,2.299200003825445648e-01
8.100000000000000000e+02,2.299200003825447869e-01
8.110000000000000000e+02,2.299200003825445648e-01
8.120000000000000000e+02,2.284531813356542873e-01
8.130000000000000000e+02,2.255195432418735102e-01
8.140000000000000000e+02,2.225859051480925110e-01
8.150000000000000000e+02,2.181854480074216784e-01
8.160000000000000000e+02,2.108513527729694026e-01
8.170000000000000000e+02,2.079177146791886255e-01
8.180000000000000000e+02,2.064508956322983479e-01
8.190000000000000000e+02,2.064508956322983479e-01
8.200000000000000000e+02,2.064508956322985700e-01
8.210000000000000000e+02,2.079177146791886255e-01
8.220000000000000000e+02,2.079177146791886255e-01
8.230000000000000000e+02,2.123181718198601242e-01
8.240000000000000000e+02,2.167186289605311789e-01
8.250000000000000000e+02,2.181854480074216784e-01
8.260000000000000000e+02,2.196522670543117339e-01
8.270000000000000000e+02,2.225859051480925110e-01
8.280000000000000000e+02,2.299200003825445648e-01
8.290000000000000000e+02,2.328536384763253420e-01
8.300000000000000000e+02,2.328536384763255640e-01
8.310000000000000000e+02,2.357872765701061191e-01
8.320000000000000000e+02,2.372540956169966186e-01
8.330000000000000000e+02,2.372540956169968407e-01
8.340000000000000000e+02,2.401877337107773958e-01
8.350000000000000000e+02,2.431213718045583949e-01
8.360000000000000000e+02,2.460550098983389500e-01
8.370000000000000000e+02,2.460550098983389500e-01
8.380000000000000000e+02,2.460550098983389500e-01
8.390000000000000000e+02,2.401877337107771737e-01
8.400000000000000000e+02,2.357872765701063411e-01
8.410000000000000000e+02,2.328536384763253420e-01
8.420000000000000000e+02,2.313868194294350644e-01
8.430000000000000000e+02,2.269863622887637877e-01
8.440000000000000000e+02,2.225859051480927331e-01
8.450000000000000000e+02,2.225859051480927331e-01
8.460000000000000000e+02,2.181854480074216784e-01
8.470000000000000000e+02,2.137849908667501797e-01
8.480000000000000000e+02,2.108513527729694026e-01
8.490000000000000000e+02,2.035172575385173488e-01
8.500000000000000000e+02,1.947163432571754615e-01
8.510000000000000000e+02,1.888490670696139073e-01
8.520000000000000000e+02,1.844486099289424086e-01
8.530000000000000000e+02,1.815149718351616315e-01
8.540000000000000000e+02,1.756476956476000773e-01
8.550000000000000000e+02,1.727140575538190781e-01
8.560000000000000000e+02,1.727140575538193001e-01
8.570000000000000000e+02,1.712472385069290226e-01
8.580000000000000000e+02,1.712472385069290226e-01
8.590000000000000000e+02,1.712472385069290226e-01
8.600000000000000000e+02,1.712472385069290226e-01
8.610000000000000000e+02,1.712472385069292447e-01
8.619999999999995453e+02,1.712472385069290226e-01
8.629999999999995453e+02,1.697804194600385230e-01
8.639999999999995453e+02,1.683136004131482455e-01
8.649999999999995453e+02,1.683136004131480234e-01
8.659999999999995453e+02,1.683136004131482455e-01
8.669999999999995453e+02,1.653799623193674684e-01
8.679999999999995453e+02,1.653799623193674684e-01
8.689999999999995453e+02,1.653799623193674684e-01
8.699999999999995453e+02,1.639131432724769688e-01
8.709999999999995453e+02,1.624463242255866913e-01
8.719999999999995453e+02,1.609795051786959696e-01
8.729999999999995453e+02,1.595126861318059142e-01
8.739999999999995453e+02,1.565790480380251370e-01
8.749999999999995453e+02,1.536454099442441379e-01
8.759999999999995453e+02,1.507117718504635828e-01
8.769999999999995453e+02,1.463113147097925282e-01
8.779999999999995453e+02,1.463113147097925282e-01
8.789999999999995453e+02,1.463113147097923061e-01
8.799999999999995453e+02,1.433776766160113070e-01
8.809999999999995453e+02,1.404440385222309740e-01
8.819999999999995453e+02,1.404440385222307519e-01
8.829999999999995453e+02,1.419108575691212515e-01
8.839999999999995453e+02,1.419108575691212515e-01
8.849999999999995453e+02,1.419108575691210294e-01
8.859999999999995453e+02,1.419108575691210294e-01
8.869999999999995453e+02,1.389772194753402523e-01
8.879999999999995453e+02,1.375104004284499748e-01
8.889999999999995453e+02,1.375104004284497528e-01
8.899999999999995453e+02,1.360435813815594752e-01
8.909999999999995453e+02,1.360435813815596973e-01
8.919999999999995453e+02,1.360435813815594752e-01
8.929999999999995453e+02,1.360435813815594752e-01
8.939999999999995453e+02,1.375104004284497528e-01
8.949999999999995453e+02,1.375104004284495307e-01
8.959999999999995453e+02,1.375104004284497528e-01
8.969999999999995453e+02,1.360435813815594752e-01
8.979999999999995453e+02,1.360435813815594752e-01
8.990000000000000000e+02,1.331099432877786981e-01
9.000000000000000000e+02,1.331099432877786981e-01
9.010000000000000000e+02,1.301763051939981430e-01
9.020000000000000000e+02,1.301763051939979210e-01
9.030000000000000000e+02,1.301763051939979210e-01
9.040000000000000000e+02,1.272426671002171439e-01
9.050000000000000000e+02,1.257758480533266443e-01
9.060000000000000000e+02,1.243090290064363668e-01
9.070000000000000000e+02,1.228422099595460892e-01
9.080000000000000000e+02,1.213753909126555897e-01
9.090000000000000000e+02,1.199085718657653121e-01
9.100000000000000000e+02,1.169749337719845350e-01
9.110000000000000000e+02,1.169749337719847571e-01
9.120000000000000000e+02,1.169749337719845350e-01
9.130000000000000000e+02,1.169749337719845350e-01
9.140000000000000000e+02,1.169749337719847571e-01
9.150000000000000000e+02,1.169749337719845350e-01
9.160000000000000000e+02,1.184417528188748125e-01
9.170000000000000000e+02,1.199085718657653121e-01
9.180000000000000000e+02,1.213753909126555897e-01
9.190000000000000000e+02,1.213753909126555897e-01
9.200000000000000000e+02,1.199085718657650901e-01
9.210000000000000000e+02,1.199085718657653121e-01
9.220000000000000000e+02,1.169749337719845350e-01
9.230000000000000000e+02,1.169749337719845350e-01
9.240000000000000000e+02,1.155081147250940354e-01
9.250000000000000000e+02,1.155081147250940354e-01
9.260000000000000000e+02,1.140412956782037579e-01
9.270000000000000000e+02,1.140412956782037579e-01
9.280000000000000000e+02,1.140412956782035359e-01
9.290000000000000000e+02,1.111076575844229808e-01
9.300000000000000000e+02,1.111076575844229808e-01
9.310000000000000000e+02,1.111076575844229808e-01
9.320000000000000000e+02,1.111076575844229808e-01
9.330000000000000000e+02,1.111076575844229808e-01
9.340000000000000000e+02,1.111076575844232028e-01
9.350000000000000000e+02,1.111076575844232028e-01
9.360000000000000000e+02,1.111076575844229808e-01
9.370000000000000000e+02,1.111076575844229808e-01
9.380000000000000000e+02,1.111076575844229808e-01
9.390000000000000000e+02,1.125744766313132583e-01
9.400000000000000000e+02,1.140412956782035359e-01
9.410000000000000000e+02,1.169749337719845350e-01
9.420000000000000000e+02,1.199085718657653121e-01
9.430000000000000000e+02,1.243090290064363668e-01
9.440000000000000000e+02,1.287094861471078655e-01
9.450000000000000000e+02,1.375104004284497528e-01
9.460000000000000000e+02,1.419108575691210294e-01
9.470000000000000000e+02,1.463113147097925282e-01
9.480000000000000000e+02,1.463113147097925282e-01
9.490000000000000000e+02,1.492449528035728612e-01
9.500000000000000000e+02,1.492449528035728612e-01
9.510000000000000000e+02,1.492449528035728612e-01
9.520000000000000000e+02,1.477781337566828057e-01
9.530000000000000000e+02,1.448444956629018066e-01
9.540000000000000000e+02,1.404440385222309740e-01
9.550000000000000000e+02,1.375104004284497528e-01
9.560000000000000000e+02,1.345767623346691977e-01
9.570000000000000000e+02,1.287094861471078655e-01
9.580000000000000000e+02,1.272426671002171439e-01
9.590000000000000000e+02,1.272426671002171439e-01
9.600000000000000000e+02,1.272426671002171439e-01
9.610000000000000000e+02,1.272426671002171439e-01
9.620000000000000000e+02,1.272426671002173659e-01
9.630000000000000000e+02,1.287094861471076435e-01
9.640000000000000000e+02,1.301763051939981430e-01
9.650000000000000000e+02,1.301763051939981430e-01
9.660000000000000000e+02,1.301763051939979210e-01
9.670000000000000000e+02,1.301763051939979210e-01
9.679999999999995453e+02,1.287094861471076435e-01
9.689999999999995453e+02,1.287094861471076435e-01
9.699999999999995453e+02,1.287094861471076435e-01
9.709999999999995453e+02,1.287094861471076435e-01
9.719999999999995453e+02,1.316431242408884206e-01
9.729999999999995453e+02,1.345767623346691977e-01
9.739999999999995453e+02,1.360435813815594752e-01
9.749999999999995453e+02,1.360435813815596973e-01
9.759999999999995453e+02,1.360435813815594752e-01
9.769999999999995453e+02,1.331099432877786981e-01
9.779999999999995453e+02,1.316431242408884206e-01
9.789999999999995453e+02,1.301763051939979210e-01
9.799999999999995453e+02,1.301763051939979210e-01
9.809999999999995453e+02,1.316431242408884206e-01
9.819999999999995453e+02,1.360435813815596973e-01
9.829999999999995453e+02,1.360435813815594752e-01
9.839999999999995453e+02,1.448444956629018066e-01
9.849999999999995453e+02,1.477781337566828057e-01
9.859999999999995453e+02,1.477781337566825837e-01
9.869999999999995453e+02,1.463113147097925282e-01
9.879999999999995453e+02,1.360435813815594752e-01
9.889999999999995453e+02,1.331099432877786981e-01
9.899999999999995453e+02,1.257758480533268663e-01
9.909999999999995453e+02,1.155081147250940354e-01
9.919999999999995453e+02,1.081740194906422037e-01
9.929999999999995453e+02,1.037735623499709270e-01
9.939999999999995453e+02,1.037735623499709270e-01
9.949999999999995453e+02,1.037735623499711490e-01
9.959999999999995453e+02,1.037735623499709270e-01
9.969999999999995453e+02,1.037735623499711490e-01
9.979999999999995453e+02,1.067072004437519261e-01
9.989999999999995453e+02,1.081740194906419816e-01
9.999999999999995453e+02,1.111076575844229808e-01
1.000999999999999545e+03,1.155081147250940354e-01
1.001999999999999545e+03,1.213753909126558117e-01
1.002999999999999545e+03,2.108513527729694026e-01
1.004000000000000000e+03,2.724577527423659440e-01
1.005000000000000000e+03,4.250069336189665758e-01
1.006000000000000000e+03,4.250069336189666869e-01
1.007000000000000000e+03,6.494302477931964690e-01
1.008000000000000000e+03,8.621190095923032537e-01
1.009000000000000000e+03,8.650526476860840308e-01
1.010000000000000000e+03,8.650526476860840308e-01
1.011000000000000000e+03,8.650526476860840308e-01
1.012000000000000000e+03,8.621190095923032537e-01
1.013000000000000000e+03,8.503844572171802563e-01
1.014000000000000000e+03,8.239817143731530402e-01
1.015000000000000000e+03,7.682425905913181641e-01
1.016000000000000000e+03,6.861007239654561829e-01
1.017000000000000000e+03,6.861007239654562939e-01
1.018000000000000000e+03,6.068924954333752009e-01
1.019000000000000000e+03,4.690115050256783436e-01
1.020000000000000000e+03,3.223296003366391549e-01
1.021000000000000000e+03,2.343204575232158415e-01
1.022000000000000000e+03,1.111076575844229808e-01
1.023000000000000000e+03,9.790628616240937276e-02
1.024000000000000000e+03,8.910537188106681938e-02
1.025000000000000000e+03,8.763855283417676389e-02
1.026000000000000000e+03,8.763855283417676389e-02
1.027000000000000000e+03,8.617173378728626432e-02
1.075999999999999545e+03,8.470491474039598678e-02
1.076999999999999545e+03,8.617173378728626432e-02
1.077999999999999545e+03,8.910537188106659734e-02
1.078999999999999545e+03,8.910537188106681938e-02
1.079999999999999545e+03,8.910537188106681938e-02
1.080999999999999545e+03,8.763855283417654185e-02
1.081999999999999545e+03,8.763855283417654185e-02
1.082999999999999545e+03,8.763855283417654185e-02
1.083999999999999545e+03,8.617173378728626432e-02
1.115000000000000000e+03,8.470491474039576474e-02
1.116000000000000000e+03,8.910537188106681938e-02
1.117000000000000000e+03,9.937310520929987234e-02
1.118000000000000000e+03,1.096408385375322592e-01
1.119000000000000000e+03,1.155081147250940354e-01
1.120000000000000000e+03,1.199085718657653121e-01
1.121000000000000000e+03,1.199085718657650901e-01
1.122000000000000000e+03,1.257758480533268663e-01
1.123000000000000000e+03,1.243090290064363668e-01
1.124000000000000000e+03,1.243090290064365888e-01
1.125000000000000000e+03,1.184417528188748125e-01
1.126000000000000000e+03,1.125744766313132583e-01
1.127000000000000000e+03,1.023067433030806495e-01
1.128000000000000000e+03,9.643946711551887319e-02
1.129000000000000000e+03,9.057219092795754101e-02
1.130000000000000000e+03,8.323809569350526516e-02
1.131000000000000000e+03,8.030445759972471009e-02
1.141000000000000000e+03,8.323809569350504312e-02
1.142000000000000000e+03,9.497264806862837361e-02
1.143000000000000000e+03,1.023067433030804274e-01
1.144000000000000000e+03,1.023067433030806495e-01
1.145000000000000000e+03,1.199085718657650901e-01
1.146000000000000000e+03,1.287094861471076435e-01
1.147000000000000000e+03,1.375104004284497528e-01
1.148000000000000000e+03,1.507117718504633608e-01
1.149000000000000000e+03,1.565790480380251370e-01
1.150000000000000000e+03,1.668467813662577459e-01
1.151000000000000000e+03,1.668467813662577459e-01
1.152000000000000000e+03,1.668467813662577459e-01
1.153000000000000000e+03,1.595126861318056921e-01
1.154000000000000000e+03,1.477781337566825837e-01
1.155000000000000000e+03,1.360435813815594752e-01
1.156000000000000000e+03,1.360435813815594752e-01
1.157000000000000000e+03,1.243090290064365888e-01
1.158000000000000000e+03,1.169749337719845350e-01
1.159000000000000000e+03,1.052403813968614266e-01
1.160000000000000000e+03,9.643946711551909523e-02
1.161000000000000000e+03,8.617173378728648636e-02
1.162000000000000000e+03,8.177127664661498763e-02
1.284000000000000000e+03,8.030445759972493214e-02
1.285000000000000000e+03,8.177127664661498763e-02
1.285999999999999545e+03,8.177127664661498763e-02
1.373000000000000000e+03,7.737081950594393298e-02
1.374000000000000000e+03,7.737081950594371094e-02
1.375000000000000000e+03,8.030445759972493214e-02
1.376000000000000000e+03,8.323809569350526516e-02
1.377000000000000000e+03,8.910537188106659734e-02
1.378000000000000000e+03,8.910537188106681938e-02
1.379000000000000000e+03,8.910537188106681938e-02
1.380000000000000000e+03,8.763855283417676389e-02
1.381000000000000000e+03,8.617173378728626432e-02
1.382000000000000000e+03,8.470491474039576474e-02
1.440000000000000000e+03,6.563626713082060249e-02
1.441000000000000000e+03,6.856990522460160165e-02
1.442000000000000000e+03,7.443718141216315587e-02
1.443000000000000000e+03,7.443718141216337791e-02
1.444000000000000000e+03,1.785813337413808544e-01
1.445000000000000000e+03,2.020504384916270713e-01
1.446000000000000000e+03,2.401877337107773958e-01
1.447000000000000000e+03,2.489886479921199491e-01
1.448000000000000000e+03,2.577895622734618364e-01
1.449000000000000000e+03,3.428650669931048167e-01
1.450000000000000000e+03,5.276842669012941078e-01
1.451000000000000000e+03,6.934348191999082367e-01
1.452000000000000000e+03,9.413272381243843467e-01
1.453000000000000000e+03,9.471945143119460120e-01
1.454000000000000000e+03,9.501281524057266781e-01
1.455000000000000000e+03,9.501281524057267891e-01
1.456000000000000000e+03,9.501281524057267891e-01
1.457000000000000000e+03,9.471945143119459010e-01
1.458000000000000000e+03,9.471945143119460120e-01
1.459000000000000000e+03,9.442608762181651239e-01
1.460000000000000000e+03,9.413272381243844578e-01
1.461000000000000000e+03,9.383936000306036807e-01
1.462000000000000000e+03,9.325263238430420154e-01
1.463000000000000000e+03,8.753203810143167507e-01
1.464000000000000000e+03,1.580458670849156366e-01
1.514999999999999545e+03,8.470491474039598678e-02
1.515999999999999545e+03,8.763855283417654185e-02
1.516999999999999545e+03,8.763855283417676389e-02
1.517999999999999545e+03,8.910537188106681938e-02
1.518999999999999545e+03,9.057219092795754101e-02
1.519999999999999545e+03,9.057219092795731896e-02
1.520999999999999545e+03,9.057219092795731896e-02
1.521999999999999545e+03,9.203900997484804059e-02
1.522999999999999545e+03,9.203900997484781854e-02
1.523999999999999545e+03,9.203900997484781854e-02
1.524999999999999545e+03,9.203900997484804059e-02
1.525999999999999545e+03,9.203900997484781854e-02
1.526999999999999545e+03,9.350582902173831812e-02
1.527999999999999545e+03,9.497264806862837361e-02
1.529000000000000000e+03,9.497264806862815156e-02
1.530000000000000000e+03,9.497264806862837361e-02
1.531000000000000000e+03,9.497264806862837361e-02
1.532000000000000000e+03,9.350582902173809607e-02
1.533000000000000000e+03,9.203900997484781854e-02
1.534000000000000000e+03,8.910537188106681938e-02
1.535000000000000000e+03,8.910537188106704143e-02
1.536000000000000000e+03,8.617173378728626432e-02
1.544000000000000000e+03,8.177127664661498763e-02
1.545000000000000000e+03,8.470491474039598678e-02
1.546000000000000000e+03,8.617173378728626432e-02
1.547000000000000000e+03,8.617173378728648636e-02
1.548000000000000000e+03,8.617173378728648636e-02
1.549000000000000000e+03,8.617173378728626432e-02
1.550000000000000000e+03,8.617173378728648636e-02
1.551000000000000000e+03,8.617173378728648636e-02
1.552000000000000000e+03,8.763855283417676389e-02
1.553000000000000000e+03,8.910537188106681938e-02
1.554000000000000000e+03,9.350582902173809607e-02
1.555000000000000000e+03,9.790628616240959481e-02
1.556000000000000000e+03,1.023067433030804274e-01
1.557000000000000000e+03,1.081740194906422037e-01
1.558000000000000000e+03,1.081740194906422037e-01
1.559000000000000000e+03,1.272426671002169218e-01
1.560000000000000000e+03,1.345767623346694197e-01
1.561000000000000000e+03,1.404440385222309740e-01
1.562000000000000000e+03,1.433776766160113070e-01
1.563000000000000000e+03,1.521785908973540824e-01
1.564000000000000000e+03,1.521785908973538604e-01
1.565000000000000000e+03,1.507117718504635828e-01
1.566000000000000000e+03,1.507117718504633608e-01
1.567000000000000000e+03,1.507117718504633608e-01
1.568000000000000000e+03,1.565790480380251370e-01
1.569000000000000000e+03,1.624463242255864692e-01
1.570000000000000000e+03,1.624463242255866913e-01
1.571000000000000000e+03,1.697804194600385230e-01
1.572000000000000000e+03,1.785813337413808544e-01
1.573000000000000000e+03,1.873822480227231857e-01
1.574000000000000000e+03,1.932495242102847399e-01
1.575000000000000000e+03,1.991168003978465162e-01
1.576000000000000000e+03,2.137849908667501797e-01
1.577000000000000000e+03,2.240527241949827886e-01
1.578000000000000000e+03,2.299200003825445648e-01
1.579000000000000000e+03,2.313868194294350644e-01
1.580000000000000000e+03,2.357872765701061191e-01
1.581000000000000000e+03,2.357872765701061191e-01
1.582000000000000000e+03,2.372540956169966186e-01
1.583000000000000000e+03,2.372540956169966186e-01
1.584000000000000000e+03,2.372540956169966186e-01
1.585000000000000000e+03,2.372540956169968407e-01
1.586000000000000000e+03,2.372540956169966186e-01
1.587000000000000000e+03,2.372540956169966186e-01
1.588000000000000000e+03,2.401877337107773958e-01
1.589000000000000000e+03,2.445881908514484504e-01
1.590000000000000000e+03,2.460550098983389500e-01
1.591000000000000000e+03,2.504554670390100046e-01
1.592000000000000000e+03,2.607232003672428355e-01
1.593000000000000000e+03,2.607232003672430576e-01
1.594000000000000000e+03,2.709909336954754444e-01
1.595000000000000000e+03,2.768582098830372207e-01
1.596000000000000000e+03,2.827254860705985529e-01
1.597000000000000000e+03,2.856591241643795520e-01
1.598000000000000000e+03,2.915264003519413283e-01
1.599000000000000000e+03,3.032609527270644367e-01
1.600000000000000000e+03,3.120618670084061019e-01
1.601000000000000000e+03,3.164623241490776007e-01
1.602000000000000000e+03,3.193959622428583778e-01
1.603000000000000000e+03,3.193959622428583778e-01
1.604000000000000000e+03,3.193959622428583778e-01
1.604999999999999545e+03,3.252632384304199320e-01
1.605999999999999545e+03,3.311305146179817083e-01
1.606999999999999545e+03,3.311305146179814862e-01
1.607999999999999545e+03,3.311305146179817083e-01
1.608999999999999545e+03,3.296636955710909866e-01
1.609999999999999545e+03,3.267300574773104316e-01
1.610999999999999545e+03,3.267300574773106536e-01
1.611999999999999545e+03,3.237964193835294324e-01
1.612999999999999545e+03,3.193959622428583778e-01
1.613999999999999545e+03,3.135286860552968236e-01
1.614999999999999545e+03,3.091282289146257689e-01
1.615999999999999545e+03,3.091282289146259910e-01
1.616999999999999545e+03,3.032609527270642147e-01
1.617999999999999545e+03,2.944600384457218833e-01
1.618999999999999545e+03,2.856591241643797741e-01
1.619999999999999545e+03,2.768582098830369986e-01
1.620999999999999545e+03,2.724577527423661660e-01
1.621999999999999545e+03,2.651236575079138902e-01
1.622999999999999545e+03,2.548559241796815034e-01
1.623999999999999545e+03,2.460550098983389500e-01
1.624999999999999545e+03,2.357872765701061191e-01
1.625999999999999545e+03,2.255195432418737322e-01
1.626999999999999545e+03,2.196522670543117339e-01
1.627999999999999545e+03,2.196522670543119560e-01
1.628999999999999545e+03,2.123181718198601242e-01
1.629999999999999545e+03,2.035172575385171267e-01
1.630999999999999545e+03,1.917827051633944624e-01
1.631999999999999545e+03,1.844486099289424086e-01
1.632999999999999545e+03,1.815149718351618535e-01
1.634000000000000000e+03,1.756476956476000773e-01
1.635000000000000000e+03,1.668467813662577459e-01
1.636000000000000000e+03,1.595126861318059142e-01
1.637000000000000000e+03,1.580458670849154146e-01
1.638000000000000000e+03,1.536454099442441379e-01
1.639000000000000000e+03,1.536454099442443599e-01
1.640000000000000000e+03,1.507117718504633608e-01
1.641000000000000000e+03,1.492449528035728612e-01
1.642000000000000000e+03,1.463113147097925282e-01
1.643000000000000000e+03,1.448444956629018066e-01
1.644000000000000000e+03,1.419108575691210294e-01
1.645000000000000000e+03,1.375104004284497528e-01
1.646000000000000000e+03,1.345767623346694197e-01
1.647000000000000000e+03,1.331099432877786981e-01
1.648000000000000000e+03,1.301763051939979210e-01
1.649000000000000000e+03,1.272426671002173659e-01
1.650000000000000000e+03,1.243090290064363668e-01
1.651000000000000000e+03,1.243090290064363668e-01
1.652000000000000000e+03,1.213753909126555897e-01
1.653000000000000000e+03,1.199085718657650901e-01
1.654000000000000000e+03,1.184417528188748125e-01
1.655000000000000000e+03,1.169749337719845350e-01
1.656000000000000000e+03,1.140412956782037579e-01
1.657000000000000000e+03,1.111076575844229808e-01
1.658000000000000000e+03,1.096408385375324812e-01
1.659000000000000000e+03,1.081740194906422037e-01
1.660000000000000000e+03,1.067072004437517041e-01
1.661000000000000000e+03,1.023067433030806495e-01
1.662000000000000000e+03,1.023067433030806495e-01
1.663000000000000000e+03,9.937310520929965030e-02
1.664000000000000000e+03,9.790628616240959481e-02
1.665000000000000000e+03,9.497264806862837361e-02
1.666000000000000000e+03,9.057219092795754101e-02
1.667000000000000000e+03,8.470491474039576474e-02
1.794000000000000000e+03,7.443718141216337791e-02
1.795000000000000000e+03,7.883763855283398847e-02
1.796000000000000000e+03,8.617173378728648636e-02
1.797000000000000000e+03,9.497264806862837361e-02
1.798000000000000000e+03,1.067072004437519261e-01
1.799000000000000000e+03,1.111076575844229808e-01
1.800000000000000000e+03,1.111076575844229808e-01
1.801000000000000000e+03,1.155081147250940354e-01
1.802000000000000000e+03,1.169749337719845350e-01
1.803000000000000000e+03,1.213753909126555897e-01
1.804000000000000000e+03,1.316431242408884206e-01
1.805000000000000000e+03,1.375104004284495307e-01
1.806000000000000000e+03,1.389772194753402523e-01
1.807000000000000000e+03,1.419108575691210294e-01
1.808000000000000000e+03,1.433776766160115290e-01
1.809000000000000000e+03,1.448444956629018066e-01
1.810000000000000000e+03,1.492449528035728612e-01
1.811000000000000000e+03,1.492449528035730832e-01
1.812000000000000000e+03,1.492449528035728612e-01
1.813000000000000000e+03,1.492449528035728612e-01
1.814000000000000000e+03,1.463113147097925282e-01
1.815000000000000000e+03,1.419108575691210294e-01
1.816000000000000000e+03,1.389772194753402523e-01
1.816999999999999545e+03,1.345767623346691977e-01
1.818000000000000000e+03,1.301763051939981430e-01
1.819000000000000000e+03,1.228422099595460892e-01
1.820000000000000000e+03,1.155081147250940354e-01
1.821000000000000000e+03,1.067072004437519261e-01
1.822000000000000000e+03,1.037735623499709270e-01
1.823000000000000000e+03,1.037735623499709270e-01
1.824000000000000000e+03,9.937310520929987234e-02
1.825000000000000000e+03,9.643946711551887319e-02
1.826000000000000000e+03,9.203900997484804059e-02
1.827000000000000000e+03,8.910537188106681938e-02
1.828000000000000000e+03,8.617173378728626432e-02
1.829000000000000000e+03,8.030445759972471009e-02
1.940000000000000000e+03,8.470491474039576474e-02
1.941000000000000000e+03,8.763855283417654185e-02
1.942000000000000000e+03,9.203900997484781854e-02
1.943000000000000000e+03,9.937310520929987234e-02
1.944000000000000000e+03,1.052403813968614266e-01
1.945000000000000000e+03,1.111076575844232028e-01
1.946000000000000000e+03,1.184417528188748125e-01
1.947000000000000000e+03,1.213753909126553676e-01
1.948000000000000000e+03,1.257758480533268663e-01
1.949000000000000000e+03,1.316431242408884206e-01
1.950000000000000000e+03,1.316431242408884206e-01
1.951000000000000000e+03,1.345767623346691977e-01
1.951999999999999773e+03,1.360435813815594752e-01
1.952999999999999773e+03,1.360435813815596973e-01
1.953999999999999773e+03,1.360435813815594752e-01
1.954999999999999773e+03,1.360435813815596973e-01
1.955999999999999773e+03,1.331099432877786981e-01
1.956999999999999773e+03,1.287094861471076435e-01
1.957999999999999773e+03,1.257758480533268663e-01
1.958999999999999773e+03,1.228422099595460892e-01
1.959999999999999773e+03,1.199085718657653121e-01
1.960999999999999773e+03,1.199085718657650901e-01
1.961999999999999773e+03,1.169749337719845350e-01
1.962999999999999773e+03,1.111076575844232028e-01
1.963999999999999773e+03,1.067072004437517041e-01
1.964999999999999773e+03,1.037735623499711490e-01
1.965999999999999773e+03,9.937310520929987234e-02
1.966999999999999773e+03,9.643946711551887319e-02
1.967999999999999773e+03,9.350582902173831812e-02
1.968999999999999773e+03,9.203900997484804059e-02
1.969999999999999773e+03,8.910537188106681938e-02
1.970999999999999773e+03,8.470491474039576474e-02
2.298000000000000000e+03,8.763855283417654185e-02
2.299000000000000000e+03,9.057219092795731896e-02
2.300000000000000000e+03,9.350582902173831812e-02
2.301000000000000000e+03,9.497264806862837361e-02
2.302000000000000000e+03,9.790628616240959481e-02
2.303000000000000000e+03,1.008399242561899278e-01
2.304000000000000000e+03,1.008399242561899278e-01
2.305000000000000000e+03,1.008399242561899278e-01
2.306000000000000000e+03,9.937310520929965030e-02
2.307000000000000000e+03,9.937310520929965030e-02
2.308000000000000000e+03,9.790628616240959481e-02
2.309000000000000000e+03,9.497264806862837361e-02
2.310000000000000000e+03,9.350582902173831812e-02
2.311000000000000000e+03,9.203900997484781854e-02
2.312000000000000000e+03,8.910537188106681938e-02
2.313000000000000000e+03,8.763855283417676389e-02
2.314000000000000000e+03,8.763855283417654185e-02
2.315000000000000000e+03,8.617173378728648636e-02
2.356000000000000000e+03,8.617173378728648636e-02
2.357000000000000000e+03,8.910537188106681938e-02
2.358000000000000000e+03,8.910537188106681938e-02
2.359000000000000000e+03,8.910537188106681938e-02
2.360000000000000000e+03,8.910537188106681938e-02
2.361000000000000000e+03,8.910537188106704143e-02
2.362000000000000000e+03,8.617173378728626432e-02
2.363000000000000000e+03,8.617173378728648636e-02
2.364000000000000000e+03,8.617173378728648636e-02
2.455000000000000000e+03,8.763855283417676389e-02
2.456000000000000000e+03,8.763855283417654185e-02
2.457000000000000000e+03,8.763855283417676389e-02
2.458000000000000000e+03,8.763855283417654185e-02
2.459000000000000000e+03,8.617173378728626432e-02
2.460000000000000000e+03,8.617173378728648636e-02
2.493000000000000000e+03,8.617173378728626432e-02
2.494000000000000000e+03,8.763855283417654185e-02
2.495000000000000000e+03,8.763855283417676389e-02
2.496000000000000000e+03,8.763855283417654185e-02
2.497000000000000000e+03,8.910537188106659734e-02
2.498000000000000000e+03,9.057219092795754101e-02
2.499000000000000000e+03,9.057219092795731896e-02
2.500000000000000000e+03,9.057219092795731896e-02
2.501000000000000000e+03,9.057219092795731896e-02
2.502000000000000000e+03,9.057219092795731896e-02
2.503000000000000000e+03,9.057219092795731896e-02
2.504000000000000000e+03,9.057219092795731896e-02
2.505000000000000000e+03,9.057219092795754101e-02
2.506000000000000000e+03,9.057219092795754101e-02
2.507000000000000000e+03,8.910537188106659734e-02
2.508000000000000000e+03,8.910537188106681938e-02
2.509000000000000000e+03,8.763855283417654185e-02
2.510000000000000000e+03,8.763855283417654185e-02
2.511000000000000000e+03,8.617173378728648636e-02
2.524000000000000000e+03,8.617173378728626432e-02
2.525000000000000000e+03,8.617173378728648636e-02
2.526000000000000000e+03,8.763855283417676389e-02
2.527000000000000000e+03,8.763855283417654185e-02
2.528000000000000000e+03,8.763855283417676389e-02
2.529000000000000000e+03,8.763855283417654185e-02
2.530000000000000000e+03,8.763855283417654185e-02
2.531000000000000000e+03,8.763855283417654185e-02
2.532000000000000000e+03,8.763855283417654185e-02
2.533000000000000000e+03,8.763855283417676389e-02
2.534000000000000000e+03,8.763855283417654185e-02
2.535000000000000000e+03,8.763855283417654185e-02
2.536000000000000000e+03,8.763855283417676389e-02
2.537000000000000000e+03,8.763855283417654185e-02
2.550000000000000000e+03,8.763855283417654185e-02
2.551000000000000000e+03,8.763855283417654185e-02
2.552000000000000000e+03,8.763855283417654185e-02
2.553000000000000000e+03,8.763855283417676389e-02
2.554000000000000000e+03,8.763855283417654185e-02
2.555000000000000000e+03,8.763855283417654185e-02
2.556000000000000000e+03,8.910537188106704143e-02
2.557000000000000000e+03,9.057219092795731896e-02
2.558000000000000000e+03,9.057219092795754101e-02
2.559000000000000000e+03,9.057219092795754101e-02
2.560000000000000000e+03,9.057219092795731896e-02
2.561000000000000000e+03,9.057219092795731896e-02
2.562000000000000000e+03,9.203900997484804059e-02
2.563000000000000000e+03,9.350582902173831812e-02
2.564000000000000000e+03,9.350582902173809607e-02
2.565000000000000000e+03,9.350582902173809607e-02
2.566000000000000000e+03,9.350582902173831812e-02
2.567000000000000000e+03,9.350582902173809607e-02
2.568000000000000000e+03,9.497264806862837361e-02
2.569000000000000000e+03,9.643946711551909523e-02
2.570000000000000000e+03,9.643946711551887319e-02
2.571000000000000000e+03,9.643946711551909523e-02
2.572000000000000000e+03,9.643946711551887319e-02
2.573000000000000000e+03,9.643946711551887319e-02
2.574000000000000000e+03,9.643946711551887319e-02
2.575000000000000000e+03,9.643946711551887319e-02
2.576000000000000000e+03,9.350582902173831812e-02
2.577000000000000000e+03,9.350582902173809607e-02
2.578000000000000000e+03,9.350582902173809607e-02
2.579000000000000000e+03,9.350582902173831812e-02
2.580000000000000000e+03,9.203900997484804059e-02
2.581000000000000000e+03,9.203900997484804059e-02
2.582000000000000000e+03,9.203900997484804059e-02
2.583000000000000000e+03,9.203900997484781854e-02
2.584000000000000000e+03,9.057219092795731896e-02
2.585000000000000000e+03,9.057219092795731896e-02
2.586000000000000000e+03,9.057219092795754101e-02
2.587000000000000000e+03,9.350582902173809607e-02
2.588000000000000000e+03,9.350582902173809607e-02
2.589000000000000000e+03,9.350582902173831812e-02
2.590000000000000000e+03,9.350582902173809607e-02
2.591000000000000000e+03,9.057219092795754101e-02
2.592000000000000000e+03,9.057219092795731896e-02
2.593000000000000000e+03,9.057219092795731896e-02
2.594000000000000000e+03,9.057219092795731896e-02
2.595000000000000000e+03,9.057219092795731896e-02
2.596000000000000000e+03,9.057219092795754101e-02
2.597000000000000000e+03,9.057219092795754101e-02
2.598000000000000000e+03,9.057219092795731896e-02
2.599000000000000000e+03,9.057219092795754101e-02
2.600000000000000000e+03,9.057219092795731896e-02
2.601000000000000000e+03,9.057219092795731896e-02
2.602000000000000000e+03,9.057219092795731896e-02
2.603000000000000000e+03,9.057219092795731896e-02
2.604000000000000000e+03,8.763855283417654185e-02
2.605000000000000000e+03,8.763855283417654185e-02
2.606000000000000000e+03,8.763855283417654185e-02
2.607000000000000000e+03,8.763855283417676389e-02
2.608000000000000000e+03,8.763855283417654185e-02
2.609000000000000000e+03,8.910537188106681938e-02
2.610000000000000000e+03,8.910537188106681938e-02
2.611000000000000000e+03,8.763855283417654185e-02
2.612000000000000000e+03,8.763855283417654185e-02
2.613000000000000000e+03,8.763855283417654185e-02
2.614000000000000000e+03,8.763855283417654185e-02
2.615000000000000000e+03,8.763855283417654185e-02
2.616000000000000000e+03,8.763855283417654185e-02
2.617000000000000000e+03,8.763855283417676389e-02
2.618000000000000000e+03,8.910537188106681938e-02
2.619000000000000000e+03,8.910537188106681938e-02
2.620000000000000000e+03,9.057219092795754101e-02
2.621000000000000000e+03,9.057219092795731896e-02
2.622000000000000000e+03,9.057219092795731896e-02
2.623000000000000000e+03,9.057219092795731896e-02
2.624000000000000000e+03,9.203900997484804059e-02
2.625000000000000000e+03,9.350582902173809607e-02
2.626000000000000000e+03,9.497264806862837361e-02
2.627000000000000000e+03,9.643946711551909523e-02
2.628000000000000000e+03,9.643946711551887319e-02
2.629000000000000000e+03,9.643946711551909523e-02
2.630000000000000000e+03,9.643946711551909523e-02
2.631000000000000000e+03,9.790628616240937276e-02
2.632000000000000000e+03,9.937310520929987234e-02
2.633000000000000000e+03,9.937310520929965030e-02
2.634000000000000000e+03,9.937310520929987234e-02
2.635000000000000000e+03,9.643946711551887319e-02
2.636000000000000000e+03,9.643946711551887319e-02
2.637000000000000000e+03,9.643946711551909523e-02
2.638000000000000000e+03,9.643946711551887319e-02
2.639000000000000000e+03,9.643946711551887319e-02
2.640000000000000000e+03,9.643946711551909523e-02
2.641000000000000000e+03,9.643946711551887319e-02
2.642000000000000000e+03,9.643946711551909523e-02
2.643000000000000000e+03,9.643946711551887319e-02
2.644000000000000000e+03,9.497264806862837361e-02
2.645000000000000000e+03,9.350582902173809607e-02
2.646000000000000000e+03,9.350582902173809607e-02
2.647000000000000000e+03,9.350582902173831812e-02
2.648000000000000000e+03,9.350582902173809607e-02
2.649000000000000000e+03,9.350582902173809607e-02
2.650000000000000000e+03,9.203900997484804059e-02
2.651000000000000000e+03,9.057219092795731896e-02
2.652000000000000000e+03,9.057219092795754101e-02
2.653000000000000000e+03,8.910537188106681938e-02
2.654000000000000000e+03,8.763855283417654185e-02
2.655000000000000000e+03,8.763855283417654185e-02
2.656000000000000000e+03,8.763855283417654185e-02
2.657000000000000000e+03,8.763855283417676389e-02
2.658000000000000000e+03,8.763855283417654185e-02
2.659000000000000000e+03,8.763855283417654185e-02
2.660000000000000000e+03,8.763855283417676389e-02
2.661000000000000000e+03,8.763855283417654185e-02
2.662000000000000000e+03,8.910537188106681938e-02
2.663000000000000000e+03,8.910537188106681938e-02
2.664000000000000000e+03,8.910537188106681938e-02
2.665000000000000000e+03,9.203900997484804059e-02
2.666000000000000000e+03,9.350582902173809607e-02
2.667000000000000000e+03,9.350582902173831812e-02
2.668000000000000000e+03,9.350582902173809607e-02
2.669000000000000000e+03,9.350582902173809607e-02
2.670000000000000000e+03,9.350582902173831812e-02
2.671000000000000000e+03,9.350582902173831812e-02
2.672000000000000000e+03,9.350582902173831812e-02
2.673000000000000000e+03,9.350582902173809607e-02
2.674000000000000000e+03,9.350582902173809607e-02
2.675000000000000000e+03,9.350582902173809607e-02
2.676000000000000000e+03,9.350582902173809607e-02
2.677000000000000000e+03,9.350582902173809607e-02
2.678000000000000000e+03,9.350582902173809607e-02
2.679000000000000000e+03,9.350582902173809607e-02
2.680000000000000000e+03,9.497264806862859565e-02
2.681000000000000000e+03,9.497264806862837361e-02
2.682000000000000000e+03,9.497264806862815156e-02
2.683000000000000000e+03,9.497264806862837361e-02
2.684000000000000000e+03,9.497264806862837361e-02
2.685000000000000000e+03,9.497264806862837361e-02
2.686000000000000000e+03,9.497264806862837361e-02
2.687000000000000000e+03,9.350582902173809607e-02
2.688000000000000000e+03,9.350582902173831812e-02
2.689000000000000000e+03,9.350582902173809607e-02
2.690000000000000000e+03,9.350582902173831812e-02
2.691000000000000000e+03,9.350582902173831812e-02
2.692000000000000000e+03,9.350582902173809607e-02
2.693000000000000000e+03,9.350582902173831812e-02
2.694000000000000000e+03,9.350582902173809607e-02
2.695000000000000000e+03,9.350582902173809607e-02
2.696000000000000000e+03,9.350582902173809607e-02
2.697000000000000000e+03,9.350582902173809607e-02
2.698000000000000000e+03,9.350582902173831812e-02
2.699000000000000000e+03,9.350582902173809607e-02
2.700000000000000000e+03,9.350582902173831812e-02
2.701000000000000000e+03,9.350582902173831812e-02
2.702000000000000000e+03,9.350582902173809607e-02
2.703000000000000000e+03,9.350582902173831812e-02
2.704000000000000000e+03,9.350582902173809607e-02
2.705000000000000000e+03,9.350582902173809607e-02
2.706000000000000000e+03,9.350582902173809607e-02
2.707000000000000000e+03,9.350582902173809607e-02
2.708000000000000000e+03,9.350582902173831812e-02
2.709000000000000000e+03,9.350582902173809607e-02
2.710000000000000000e+03,9.350582902173831812e-02
2.711000000000000000e+03,9.350582902173831812e-02
2.712000000000000000e+03,9.643946711551887319e-02
2.713000000000000000e+03,9.643946711551909523e-02
2.714000000000000000e+03,9.643946711551887319e-02
2.715000000000000000e+03,9.643946711551887319e-02
2.716000000000000000e+03,9.643946711551887319e-02
2.717000000000000000e+03,9.643946711551887319e-02
2.718000000000000000e+03,9.643946711551909523e-02
2.719000000000000000e+03,9.643946711551887319e-02
2.720000000000000000e+03,9.643946711551887319e-02
2.721000000000000000e+03,9.643946711551909523e-02
2.722000000000000000e+03,9.790628616240937276e-02
2.723000000000000000e+03,9.790628616240959481e-02
2.724000000000000000e+03,9.937310520929965030e-02
2.725000000000000000e+03,9.937310520929965030e-02
2.726000000000000000e+03,1.023067433030804274e-01
2.727000000000000000e+03,1.023067433030804274e-01
2.728000000000000000e+03,1.008399242561901499e-01
2.729000000000000000e+03,1.008399242561899278e-01
2.730000000000000000e+03,9.937310520929965030e-02
2.731000000000000000e+03,9.937310520929987234e-02
2.732000000000000000e+03,9.937310520929965030e-02
2.733000000000000000e+03,9.937310520929987234e-02
2.734000000000000000e+03,9.937310520929987234e-02
2.735000000000000000e+03,9.937310520929965030e-02
2.736000000000000000e+03,9.937310520929965030e-02
2.737000000000000000e+03,9.937310520929965030e-02
2.738000000000000000e+03,9.937310520929987234e-02
2.739000000000000000e+03,9.937310520929965030e-02
2.740000000000000000e+03,9.937310520929965030e-02
2.741000000000000000e+03,9.937310520929987234e-02
2.742000000000000000e+03,9.937310520929987234e-02
2.743000000000000000e+03,9.937310520929987234e-02
2.744000000000000000e+03,9.937310520929987234e-02
2.745000000000000000e+03,9.937310520929965030e-02
2.746000000000000000e+03,9.937310520929965030e-02
2.747000000000000000e+03,1.008399242561899278e-01
2.748000000000000000e+03,1.008399242561901499e-01
2.749000000000000000e+03,1.008399242561899278e-01
2.750000000000000000e+03,1.023067433030804274e-01
2.751000000000000000e+03,1.023067433030806495e-01
2.752000000000000000e+03,1.008399242561899278e-01
2.753000000000000000e+03,1.008399242561899278e-01
2.754000000000000000e+03,1.008399242561899278e-01
2.755000000000000000e+03,1.008399242561899278e-01
2.756000000000000000e+03,1.008399242561899278e-01
2.757000000000000000e+03,1.008399242561899278e-01
2.758000000000000000e+03,1.008399242561899278e-01
2.759000000000000000e+03,1.008399242561899278e-01
2.760000000000000000e+03,1.008399242561899278e-01
2.761000000000000000e+03,1.023067433030806495e-01
2.762000000000000000e+03,1.023067433030806495e-01
2.763000000000000000e+03,1.023067433030804274e-01
2.764000000000000000e+03,1.023067433030806495e-01
2.765000000000000000e+03,1.023067433030804274e-01
2.766000000000000000e+03,1.023067433030806495e-01
2.767000000000000000e+03,1.023067433030804274e-01
2.768000000000000000e+03,1.023067433030804274e-01
2.769000000000000000e+03,1.023067433030804274e-01
2.770000000000000000e+03,1.023067433030804274e-01
2.771000000000000000e+03,1.023067433030806495e-01
2.772000000000000000e+03,1.023067433030806495e-01
2.773000000000000000e+03,1.023067433030804274e-01
2.774000000000000000e+03,1.023067433030806495e-01
2.775000000000000000e+03,1.023067433030804274e-01
2.776000000000000000e+03,1.023067433030806495e-01
2.777000000000000000e+03,1.008399242561899278e-01
2.778000000000000000e+03,9.937310520929965030e-02
2.779000000000000000e+03,9.937310520929987234e-02
2.780000000000000000e+03,9.937310520929965030e-02
2.781000000000000000e+03,9.790628616240959481e-02
2.782000000000000000e+03,9.643946711551909523e-02
2.783000000000000000e+03,9.643946711551887319e-02
2.784000000000000000e+03,9.643946711551909523e-02
2.785000000000000000e+03,9.643946711551887319e-02
2.786000000000000000e+03,9.643946711551909523e-02
2.787000000000000000e+03,9.937310520929965030e-02
2.788000000000000000e+03,9.937310520929965030e-02
2.789000000000000000e+03,1.008399242561901499e-01
2.790000000000000000e+03,1.008399242561899278e-01
2.791000000000000000e+03,1.023067433030804274e-01
2.792000000000000000e+03,1.037735623499711490e-01
2.793000000000000000e+03,1.067072004437517041e-01
2.794000000000000000e+03,1.081740194906422037e-01
2.795000000000000000e+03,1.096408385375324812e-01
2.796000000000000000e+03,1.125744766313130363e-01
2.797000000000000000e+03,1.140412956782037579e-01
2.798000000000000000e+03,1.155081147250940354e-01
2.799000000000000000e+03,1.169749337719847571e-01
2.800000000000000000e+03,1.169749337719845350e-01
2.801000000000000000e+03,1.169749337719845350e-01
2.802000000000000000e+03,1.169749337719847571e-01
2.803000000000000000e+03,1.169749337719845350e-01
2.804000000000000000e+03,1.169749337719847571e-01
2.805000000000000000e+03,1.155081147250940354e-01
2.806000000000000000e+03,1.140412956782035359e-01
2.807000000000000000e+03,1.125744766313132583e-01
2.808000000000000000e+03,1.111076575844229808e-01
2.809000000000000000e+03,1.081740194906422037e-01
2.810000000000000000e+03,1.067072004437517041e-01
2.811000000000000000e+03,1.067072004437517041e-01
2.812000000000000000e+03,1.067072004437519261e-01
2.813000000000000000e+03,1.067072004437517041e-01
2.814000000000000000e+03,1.067072004437519261e-01
2.815000000000000000e+03,1.052403813968614266e-01
2.816000000000000000e+03,1.052403813968614266e-01
2.817000000000000000e+03,1.052403813968614266e-01
2.818000000000000000e+03,1.067072004437519261e-01
2.819000000000000000e+03,1.081740194906422037e-01
2.820000000000000000e+03,1.081740194906419816e-01
2.821000000000000000e+03,1.096408385375324812e-01
2.822000000000000000e+03,1.111076575844232028e-01
2.823000000000000000e+03,1.125744766313132583e-01
2.824000000000000000e+03,1.140412956782035359e-01
2.825000000000000000e+03,1.140412956782037579e-01
2.826000000000000000e+03,1.140412956782037579e-01
2.827000000000000000e+03,1.140412956782037579e-01
2.828000000000000000e+03,1.140412956782035359e-01
2.829000000000000000e+03,1.140412956782035359e-01
2.830000000000000000e+03,1.140412956782035359e-01
2.831000000000000000e+03,1.140412956782035359e-01
2.832000000000000000e+03,1.140412956782037579e-01
2.833000000000000000e+03,1.125744766313132583e-01
2.834000000000000000e+03,1.111076575844229808e-01
2.835000000000000000e+03,1.111076575844229808e-01
2.836000000000000000e+03,1.111076575844229808e-01
2.837000000000000000e+03,1.111076575844229808e-01
2.838000000000000000e+03,1.096408385375324812e-01
2.839000000000000000e+03,1.096408385375324812e-01
2.840000000000000000e+03,1.096408385375324812e-01
2.841000000000000000e+03,1.081740194906419816e-01
2.842000000000000000e+03,1.096408385375327033e-01
2.843000000000000000e+03,1.111076575844232028e-01
2.844000000000000000e+03,1.111076575844229808e-01
2.845000000000000000e+03,1.125744766313132583e-01
2.846000000000000000e+03,1.125744766313132583e-01
2.847000000000000000e+03,1.140412956782037579e-01
2.848000000000000000e+03,1.140412956782037579e-01
2.849000000000000000e+03,1.155081147250940354e-01
2.850000000000000000e+03,1.155081147250940354e-01
2.851000000000000000e+03,1.155081147250940354e-01
2.852000000000000000e+03,1.155081147250942575e-01
2.853000000000000000e+03,1.140412956782037579e-01
2.854000000000000000e+03,1.140412956782035359e-01
2.855000000000000000e+03,1.140412956782037579e-01
2.856000000000000000e+03,1.155081147250940354e-01
2.857000000000000000e+03,1.169749337719845350e-01
2.858000000000000000e+03,1.169749337719845350e-01
2.859000000000000000e+03,1.169749337719845350e-01
2.860000000000000000e+03,1.184417528188750346e-01
2.861000000000000000e+03,1.213753909126555897e-01
2.862000000000000000e+03,1.228422099595460892e-01
2.863000000000000000e+03,1.243090290064365888e-01
2.864000000000000000e+03,1.257758480533266443e-01
2.865000000000000000e+03,1.272426671002171439e-01
2.866000000000000000e+03,1.287094861471078655e-01
2.867000000000000000e+03,1.287094861471076435e-01
2.868000000000000000e+03,1.287094861471076435e-01
2.869000000000000000e+03,1.287094861471076435e-01
2.870000000000000000e+03,1.272426671002173659e-01
2.871000000000000000e+03,1.272426671002171439e-01
2.872000000000000000e+03,1.257758480533266443e-01
2.873000000000000000e+03,1.243090290064365888e-01
2.874000000000000000e+03,1.228422099595460892e-01
2.875000000000000000e+03,1.228422099595463113e-01
2.876000000000000000e+03,1.228422099595463113e-01
2.877000000000000000e+03,1.228422099595460892e-01
2.878000000000000000e+03,1.228422099595460892e-01
2.879000000000000000e+03,1.228422099595460892e-01
2.880000000000000000e+03,1.228422099595463113e-01
2.881000000000000000e+03,1.243090290064363668e-01
2.882000000000000000e+03,1.243090290064363668e-01
2.883000000000000000e+03,1.257758480533268663e-01
2.884000000000000000e+03,1.257758480533266443e-01
2.885000000000000000e+03,1.257758480533268663e-01
2.886000000000000000e+03,1.272426671002171439e-01
2.887000000000000000e+03,1.272426671002169218e-01
2.888000000000000000e+03,1.287094861471078655e-01
2.889000000000000000e+03,1.287094861471076435e-01
2.890000000000000000e+03,1.287094861471078655e-01
2.891000000000000000e+03,1.287094861471076435e-01
2.892000000000000000e+03,1.287094861471076435e-01
2.893000000000000000e+03,1.287094861471078655e-01
2.894000000000000000e+03,1.287094861471076435e-01
2.895000000000000000e+03,1.287094861471078655e-01
2.896000000000000000e+03,1.316431242408884206e-01
2.897000000000000000e+03,1.316431242408884206e-01
2.898000000000000000e+03,1.316431242408884206e-01
2.899000000000000000e+03,1.316431242408884206e-01
2.900000000000000000e+03,1.316431242408881985e-01
2.901000000000000000e+03,1.345767623346691977e-01
2.902000000000000000e+03,1.345767623346691977e-01
2.903000000000000000e+03,1.345767623346694197e-01
2.904000000000000000e+03,1.345767623346691977e-01
2.905000000000000000e+03,1.345767623346691977e-01
2.906000000000000000e+03,1.345767623346694197e-01
2.907000000000000000e+03,1.331099432877786981e-01
2.908000000000000000e+03,1.331099432877786981e-01
2.909000000000000000e+03,1.316431242408884206e-01
2.910000000000000000e+03,1.316431242408881985e-01
2.911000000000000000e+03,1.316431242408884206e-01
2.912000000000000000e+03,1.331099432877786981e-01
2.913000000000000000e+03,1.345767623346694197e-01
2.914000000000000000e+03,1.345767623346691977e-01
2.915000000000000000e+03,1.345767623346691977e-01
2.916000000000000000e+03,1.345767623346694197e-01
2.917000000000000000e+03,1.345767623346694197e-01
2.918000000000000000e+03,1.345767623346694197e-01
2.919000000000000000e+03,1.345767623346691977e-01
2.920000000000000000e+03,1.360435813815594752e-01
2.921000000000000000e+03,1.360435813815594752e-01
2.922000000000000000e+03,1.389772194753402523e-01
2.923000000000000000e+03,1.389772194753404744e-01
2.924000000000000000e+03,1.419108575691212515e-01
2.925000000000000000e+03,1.419108575691210294e-01
2.926000000000000000e+03,1.433776766160113070e-01
2.927000000000000000e+03,1.433776766160113070e-01
2.928000000000000000e+03,1.433776766160113070e-01
2.929000000000000000e+03,1.433776766160113070e-01
2.930000000000000000e+03,1.404440385222307519e-01
2.931000000000000000e+03,1.389772194753402523e-01
2.932000000000000000e+03,1.360435813815594752e-01
2.933000000000000000e+03,1.360435813815596973e-01
2.934000000000000000e+03,1.360435813815596973e-01
2.935000000000000000e+03,1.360435813815594752e-01
2.936000000000000000e+03,1.360435813815596973e-01
2.937000000000000000e+03,1.360435813815594752e-01
2.938000000000000000e+03,1.404440385222307519e-01
2.939000000000000000e+03,1.419108575691210294e-01
2.940000000000000000e+03,1.419108575691210294e-01
2.941000000000000000e+03,1.419108575691210294e-01
2.942000000000000000e+03,1.433776766160113070e-01
2.943000000000000000e+03,1.433776766160113070e-01
2.944000000000000000e+03,1.433776766160113070e-01
2.945000000000000000e+03,1.433776766160113070e-01
2.946000000000000000e+03,1.433776766160113070e-01
2.947000000000000000e+03,1.433776766160113070e-01
2.948000000000000000e+03,1.433776766160110849e-01
2.949000000000000000e+03,1.433776766160113070e-01
2.950000000000000000e+03,1.433776766160113070e-01
2.951000000000000000e+03,1.433776766160115290e-01
2.952000000000000000e+03,1.433776766160113070e-01
2.953000000000000000e+03,1.433776766160113070e-01
2.954000000000000000e+03,1.433776766160115290e-01
2.955000000000000000e+03,1.433776766160113070e-01
2.956000000000000000e+03,1.433776766160113070e-01
2.957000000000000000e+03,1.433776766160113070e-01
2.958000000000000000e+03,1.433776766160110849e-01
2.959000000000000000e+03,1.433776766160113070e-01
2.960000000000000000e+03,1.433776766160113070e-01
2.961000000000000000e+03,1.433776766160115290e-01
2.962000000000000000e+03,1.433776766160113070e-01
2.963000000000000000e+03,1.433776766160113070e-01
2.964000000000000000e+03,1.448444956629020286e-01
2.965000000000000000e+03,1.463113147097923061e-01
2.966000000000000000e+03,1.507117718504635828e-01
2.967000000000000000e+03,1.536454099442443599e-01
2.968000000000000000e+03,1.565790480380249150e-01
2.969000000000000000e+03,1.595126861318059142e-01
2.970000000000000000e+03,1.624463242255864692e-01
2.971000000000000000e+03,1.639131432724774129e-01
2.972000000000000000e+03,1.639131432724771908e-01
2.973000000000000000e+03,1.653799623193674684e-01
2.974000000000000000e+03,1.653799623193676904e-01
2.975000000000000000e+03,1.668467813662577459e-01
2.976000000000000000e+03,1.683136004131480234e-01
2.977000000000000000e+03,1.727140575538193001e-01
2.978000000000000000e+03,1.771145146944905768e-01
2.979000000000000000e+03,1.829817908820523531e-01
2.980000000000000000e+03,1.903158861165039628e-01
2.981000000000000000e+03,1.991168003978462941e-01
2.982000000000000000e+03,2.049840765854078484e-01
2.983000000000000000e+03,2.152518099136404572e-01
2.984000000000000000e+03,2.269863622887640098e-01
2.985000000000000000e+03,2.313868194294350644e-01
2.986000000000000000e+03,2.313868194294350644e-01
2.987000000000000000e+03,2.343204575232158415e-01
2.988000000000000000e+03,2.343204575232158415e-01
2.989000000000000000e+03,2.328536384763253420e-01
2.990000000000000000e+03,2.255195432418735102e-01
2.991000000000000000e+03,2.181854480074216784e-01
2.992000000000000000e+03,2.049840765854078484e-01
2.993000000000000000e+03,2.005836194447367937e-01
2.994000000000000000e+03,1.932495242102849620e-01
2.995000000000000000e+03,1.873822480227231857e-01
2.996000000000000000e+03,1.873822480227231857e-01
2.997000000000000000e+03,1.873822480227234077e-01
2.998000000000000000e+03,1.873822480227231857e-01
2.999000000000000000e+03,1.888490670696139073e-01
3.000000000000000000e+03,1.932495242102847399e-01
3.001000000000000000e+03,1.991168003978462941e-01
3.002000000000000000e+03,2.064508956322985700e-01
3.003000000000000000e+03,2.196522670543117339e-01
3.004000000000000000e+03,2.284531813356542873e-01
3.005000000000000000e+03,2.416545527576676733e-01
3.006000000000000000e+03,3.428650669931045947e-01
3.007000000000000000e+03,3.604668955557892573e-01
3.008000000000000000e+03,4.484760383692129038e-01
3.009000000000000000e+03,4.484760383692127927e-01
3.010000000000000000e+03,5.878238478238000386e-01
3.011000000000000000e+03,7.007689144343601795e-01
3.012000000000000000e+03,8.239817143731530402e-01
3.013000000000000000e+03,8.709199238736455850e-01
3.014000000000000000e+03,8.738535619674264732e-01
3.015000000000000000e+03,8.738535619674263621e-01
3.016000000000000000e+03,8.738535619674263621e-01
3.017000000000000000e+03,8.709199238736455850e-01
3.018000000000000000e+03,8.591853714985224766e-01
3.019000000000000000e+03,8.122471619980299318e-01
3.020000000000000000e+03,8.122471619980299318e-01
3.021000000000000000e+03,7.418398477472911701e-01
3.022000000000000000e+03,6.743661715903331855e-01
3.023000000000000000e+03,5.438192764170882709e-01
3.024000000000000000e+03,5.188833526199516655e-01
3.025000000000000000e+03,3.340641527117624854e-01
3.026000000000000000e+03,3.061945908208447698e-01
3.027000000000000000e+03,3.076614098677354914e-01
3.028000000000000000e+03,3.076614098677352693e-01
3.029000000000000000e+03,3.076614098677352693e-01
3.030000000000000000e+03,3.061945908208447698e-01
3.031000000000000000e+03,3.032609527270642147e-01
3.032000000000000000e+03,3.032609527270642147e-01
3.033000000000000000e+03,3.017941336801737151e-01
3.034000000000000000e+03,2.988604955863929380e-01
3.035000000000000000e+03,2.988604955863931600e-01
3.036000000000000000e+03,3.003273146332832155e-01
3.037000000000000000e+03,3.047277717739547143e-01
3.038000000000000000e+03,3.091282289146259910e-01
3.039000000000000000e+03,3.193959622428583778e-01
3.040000000000000000e+03,3.281968765242009312e-01
3.041000000000000000e+03,3.384646098524335400e-01
3.042000000000000000e+03,3.457987050868858159e-01
3.043000000000000000e+03,3.457987050868855938e-01
3.044000000000000000e+03,3.545996193682277031e-01
3.045000000000000000e+03,3.692678098371320328e-01
3.046000000000000000e+03,3.810023622122549192e-01
3.047000000000000000e+03,4.030046479156106365e-01
3.048000000000000000e+03,4.059382860093916356e-01
3.049000000000000000e+03,4.059382860093915246e-01
3.050000000000000000e+03,4.059382860093915246e-01
3.051000000000000000e+03,3.971373717280493043e-01
3.052000000000000000e+03,4.367414859940897953e-01
3.053000000000000000e+03,4.250069336189665758e-01
3.054000000000000000e+03,3.839360003060354742e-01
3.055000000000000000e+03,3.839360003060356963e-01
3.056000000000000000e+03,3.135286860552968236e-01
3.057000000000000000e+03,3.003273146332832155e-01
3.058000000000000000e+03,2.988604955863929380e-01
3.059000000000000000e+03,2.988604955863929380e-01
3.060000000000000000e+03,3.003273146332834376e-01
3.061000000000000000e+03,3.120618670084063240e-01
3.062000000000000000e+03,3.281968765242007091e-01
3.063000000000000000e+03,4.191396574314050216e-01
3.064000000000000000e+03,4.895469716821437833e-01
3.065000000000000000e+03,5.628879240266634332e-01
3.066000000000000000e+03,5.628879240266633222e-01
3.067000000000000000e+03,6.230275049491694750e-01
3.068000000000000000e+03,6.655652573089908541e-01
3.069000000000000000e+03,6.772998096841138516e-01
3.070000000000000000e+03,6.772998096841138516e-01
3.071000000000000000e+03,6.772998096841138516e-01
3.072000000000000000e+03,6.684988954027716312e-01
3.073000000000000000e+03,6.420961525587445262e-01
3.074000000000000000e+03,5.775561144955673187e-01
3.075000000000000000e+03,4.455424002754321267e-01
3.076000000000000000e+03,3.927369145873780276e-01
3.077000000000000000e+03,3.340641527117622633e-01
3.078000000000000000e+03,3.340641527117624854e-01
3.079000000000000000e+03,3.164623241490778227e-01
3.080000000000000000e+03,3.105950479615162685e-01
3.081000000000000000e+03,3.076614098677352693e-01
3.082000000000000000e+03,3.061945908208447698e-01
3.083000000000000000e+03,3.061945908208447698e-01
3.084000000000000000e+03,3.061945908208447698e-01
3.085000000000000000e+03,3.061945908208447698e-01
3.086000000000000000e+03,3.061945908208447698e-01
3.087000000000000000e+03,3.061945908208447698e-01
3.088000000000000000e+03,3.061945908208447698e-01
3.089000000000000000e+03,3.061945908208447698e-01
3.090000000000000000e+03,3.061945908208445477e-01
3.091000000000000000e+03,3.061945908208447698e-01
3.092000000000000000e+03,3.061945908208447698e-01
3.093000000000000000e+03,3.120618670084063240e-01
3.094000000000000000e+03,3.135286860552968236e-01
3.095000000000000000e+03,3.149955051021873231e-01
3.096000000000000000e+03,3.179291431959678782e-01
3.097000000000000000e+03,3.193959622428583778e-01
3.098000000000000000e+03,3.208627812897490994e-01
3.099000000000000000e+03,3.237964193835294324e-01
3.100000000000000000e+03,3.267300574773104316e-01
3.101000000000000000e+03,3.267300574773106536e-01
3.102000000000000000e+03,3.311305146179814862e-01
3.103000000000000000e+03,3.340641527117624854e-01
3.104000000000000000e+03,3.384646098524335400e-01
3.105000000000000000e+03,3.413982479462143171e-01
3.106000000000000000e+03,3.443318860399953163e-01
3.107000000000000000e+03,3.487323431806661489e-01
3.108000000000000000e+03,3.501991622275568705e-01
3.109000000000000000e+03,3.531328003213374256e-01
3.110000000000000000e+03,3.575332574620087023e-01
3.111000000000000000e+03,3.634005336495704785e-01
3.112000000000000000e+03,3.634005336495702565e-01
3.113000000000000000e+03,3.663341717433508116e-01
3.114000000000000000e+03,3.707346288840220883e-01
3.115000000000000000e+03,3.736682669778028654e-01
3.116000000000000000e+03,3.780687241184741421e-01
3.117000000000000000e+03,3.810023622122549192e-01
3.118000000000000000e+03,3.839360003060356963e-01
3.119000000000000000e+03,3.854028193529261959e-01
3.120000000000000000e+03,3.868696383998164734e-01
3.121000000000000000e+03,3.868696383998166954e-01
3.122000000000000000e+03,3.883364574467067509e-01
3.123000000000000000e+03,3.898032764935968064e-01
3.124000000000000000e+03,3.898032764935970285e-01
3.125000000000000000e+03,3.927369145873780276e-01
3.126000000000000000e+03,3.942037336342687492e-01
3.127000000000000000e+03,3.986041907749395818e-01
3.128000000000000000e+03,4.030046479156106365e-01
3.129000000000000000e+03,4.074051050562820242e-01
3.130000000000000000e+03,4.132723812438434674e-01
3.131000000000000000e+03,4.176728383845146331e-01
3.132000000000000000e+03,4.235401145720762983e-01
3.133000000000000000e+03,4.264737526658570754e-01
3.134000000000000000e+03,4.308742098065282411e-01
3.135000000000000000e+03,4.308742098065281301e-01
3.136000000000000000e+03,4.338078479003090182e-01
3.137000000000000000e+03,4.352746669471992957e-01
3.138000000000000000e+03,4.396751240878705724e-01
3.139000000000000000e+03,4.440755812285418491e-01
3.140000000000000000e+03,4.484760383692127927e-01
3.141000000000000000e+03,4.514096764629936809e-01
3.142000000000000000e+03,4.558101336036648465e-01
3.143000000000000000e+03,4.602105907443361232e-01
3.144000000000000000e+03,4.631442288381167893e-01
3.145000000000000000e+03,4.646110478850071779e-01
3.146000000000000000e+03,4.675446859787880660e-01
3.147000000000000000e+03,4.675446859787879550e-01
3.148000000000000000e+03,4.690115050256783436e-01
3.149000000000000000e+03,4.719451431194591207e-01
3.150000000000000000e+03,4.734119621663493982e-01
3.151000000000000000e+03,4.778124193070206749e-01
3.152000000000000000e+03,4.807460574008015630e-01
3.153000000000000000e+03,4.836796954945823401e-01
3.154000000000000000e+03,4.895469716821437833e-01
3.155000000000000000e+03,4.968810669165957261e-01
3.156000000000000000e+03,5.056819811979381685e-01
3.157000000000000000e+03,5.144828954792804998e-01
3.158000000000000000e+03,5.144828954792804998e-01
3.159000000000000000e+03,5.203501716668420540e-01
3.160000000000000000e+03,5.276842669012941078e-01
3.161000000000000000e+03,5.350183621357459396e-01
3.162000000000000000e+03,5.379520002295268277e-01
3.163000000000000000e+03,5.408856383233076048e-01
3.164000000000000000e+03,5.452860954639786595e-01
3.165000000000000000e+03,5.482197335577594366e-01
3.166000000000000000e+03,5.511533716515403247e-01
3.167000000000000000e+03,5.540870097453209908e-01
3.168000000000000000e+03,5.584874668859921565e-01
3.169000000000000000e+03,5.614211049797730446e-01
3.170000000000000000e+03,5.614211049797730446e-01
3.171000000000000000e+03,5.643547430735538217e-01
3.172000000000000000e+03,5.658215621204442103e-01
3.173000000000000000e+03,5.702220192611153760e-01
3.174000000000000000e+03,5.716888383080056535e-01
3.175000000000000000e+03,5.746224764017865416e-01
3.176000000000000000e+03,5.775561144955674298e-01
3.177000000000000000e+03,5.819565716362384844e-01
3.178000000000000000e+03,5.834233906831288730e-01
3.179000000000000000e+03,5.848902097300192615e-01
3.180000000000000000e+03,5.848902097300193725e-01
3.181000000000000000e+03,5.848902097300192615e-01
3.182000000000000000e+03,5.878238478238001496e-01
3.183000000000000000e+03,5.892906668706904272e-01
3.184000000000000000e+03,5.907574859175808157e-01
3.185000000000000000e+03,5.936911240113615928e-01
3.186000000000000000e+03,5.966247621051424810e-01
3.187000000000000000e+03,5.980915811520326475e-01
3.188000000000000000e+03,6.010252192458135356e-01
3.189000000000000000e+03,6.039588573395944238e-01
3.190000000000000000e+03,6.054256763864848123e-01
3.191000000000000000e+03,6.112929525740463665e-01
3.192000000000000000e+03,6.171602287616078097e-01
3.193000000000000000e+03,6.171602287616079208e-01
3.194000000000000000e+03,6.186270478084981983e-01
3.195000000000000000e+03,6.200938668553886979e-01
3.196000000000000000e+03,6.200938668553886979e-01
3.197000000000000000e+03,6.200938668553886979e-01
3.198000000000000000e+03,6.200938668553885869e-01
3.199000000000000000e+03,6.200938668553886979e-01
3.200000000000000000e+03,6.215606859022791975e-01
3.201000000000000000e+03,6.244943239960598635e-01
3.202000000000000000e+03,6.259611430429502521e-01
3.203000000000000000e+03,6.274279620898406407e-01
3.204000000000000000e+03,6.274279620898405296e-01
3.205000000000000000e+03,6.274279620898406407e-01
3.206000000000000000e+03,6.274279620898406407e-01
3.207000000000000000e+03,6.244943239960598635e-01
3.208000000000000000e+03,6.244943239960597525e-01
3.209000000000000000e+03,6.156934097147175322e-01
3.210000000000000000e+03,6.127597716209368661e-01
3.211000000000000000e+03,6.068924954333750899e-01
3.212000000000000000e+03,6.039588573395943127e-01
3.213000000000000000e+03,6.024920382927040352e-01
3.214000000000000000e+03,6.010252192458135356e-01
3.215000000000000000e+03,6.010252192458136467e-01
3.216000000000000000e+03,6.010252192458135356e-01
3.217000000000000000e+03,6.024920382927040352e-01
3.218000000000000000e+03,6.024920382927039242e-01
3.219000000000000000e+03,6.010252192458136467e-01
3.220000000000000000e+03,5.995584001989232581e-01
3.221000000000000000e+03,5.966247621051422589e-01
3.222000000000000000e+03,5.951579430582519814e-01
3.223000000000000000e+03,5.936911240113617039e-01
3.224000000000000000e+03,5.922243049644713153e-01
3.225000000000000000e+03,5.922243049644712043e-01
3.226000000000000000e+03,5.922243049644712043e-01
3.227000000000000000e+03,5.922243049644713153e-01
3.228000000000000000e+03,5.951579430582519814e-01
3.229000000000000000e+03,5.980915811520328695e-01
3.230000000000000000e+03,6.024920382927039242e-01
3.231000000000000000e+03,6.098261335271558670e-01
3.232000000000000000e+03,6.127597716209366441e-01
3.233000000000000000e+03,6.127597716209367551e-01
3.234000000000000000e+03,6.127597716209368661e-01
3.235000000000000000e+03,6.127597716209366441e-01
3.236000000000000000e+03,6.098261335271559780e-01
3.237000000000000000e+03,6.083593144802655894e-01
3.238000000000000000e+03,6.083593144802654784e-01
3.239000000000000000e+03,6.083593144802655894e-01
3.240000000000000000e+03,6.098261335271559780e-01
3.241000000000000000e+03,6.098261335271558670e-01
3.242000000000000000e+03,6.112929525740463665e-01
3.243000000000000000e+03,6.127597716209367551e-01
3.244000000000000000e+03,6.156934097147175322e-01
3.245000000000000000e+03,6.171602287616078097e-01
3.246000000000000000e+03,6.200938668553886979e-01
3.247000000000000000e+03,6.244943239960599746e-01
3.248000000000000000e+03,6.274279620898406407e-01
3.249000000000000000e+03,6.318284192305116953e-01
3.250000000000000000e+03,6.318284192305118063e-01
3.251000000000000000e+03,6.376956954180734716e-01
3.252000000000000000e+03,6.391625144649637491e-01
3.253000000000000000e+03,6.406293335118542487e-01
3.254000000000000000e+03,6.420961525587445262e-01
3.255000000000000000e+03,6.420961525587445262e-01
3.256000000000000000e+03,6.508970668400868576e-01
3.257000000000000000e+03,6.538307049338676347e-01
3.258000000000000000e+03,6.567643430276485228e-01
3.259000000000000000e+03,6.626316192152099660e-01
3.260000000000000000e+03,6.684988954027716312e-01
3.261000000000000000e+03,6.758329906372236850e-01
3.262000000000000000e+03,6.758329906372235740e-01
3.263000000000000000e+03,6.817002668247851283e-01
3.264000000000000000e+03,6.875675430123466825e-01
3.265000000000000000e+03,6.905011811061274596e-01
3.266000000000000000e+03,6.949016382467985142e-01
3.267000000000000000e+03,7.007689144343602905e-01
3.268000000000000000e+03,7.051693715750313451e-01
3.269000000000000000e+03,7.081030096688121223e-01
3.270000000000000000e+03,7.110366477625930104e-01
3.271000000000000000e+03,7.169039239501545646e-01
3.272000000000000000e+03,7.213043810908257303e-01
3.273000000000000000e+03,7.213043810908256193e-01
3.274000000000000000e+03,7.271716572783872845e-01
3.275000000000000000e+03,7.330389334659489498e-01
3.276000000000000000e+03,7.374393906066198934e-01
3.277000000000000000e+03,7.389062096535105040e-01
3.278000000000000000e+03,7.403730287004006705e-01
3.279000000000000000e+03,7.433066667941814476e-01
3.280000000000000000e+03,7.447734858410720582e-01
3.281000000000000000e+03,7.521075810755238900e-01
3.282000000000000000e+03,7.550412191693046671e-01
3.283000000000000000e+03,7.579748572630854442e-01
3.284000000000000000e+03,7.623753144037566098e-01
3.285000000000000000e+03,7.623753144037567209e-01
3.286000000000000000e+03,7.682425905913182751e-01
3.287000000000000000e+03,7.711762286850989412e-01
3.288000000000000000e+03,7.741098667788797183e-01
3.289000000000000000e+03,7.755766858257701069e-01
3.290000000000000000e+03,7.829107810602221607e-01
3.291000000000000000e+03,7.887780572477836039e-01
3.292000000000000000e+03,7.917116953415643810e-01
3.293000000000000000e+03,7.946453334353451581e-01
3.294000000000000000e+03,7.990457905760164348e-01
3.295000000000000000e+03,8.034462477166876004e-01
3.296000000000000000e+03,8.034462477166874894e-01
3.297000000000000000e+03,8.078467048573587661e-01
3.298000000000000000e+03,8.166476191387010974e-01
3.299000000000000000e+03,8.181144381855915970e-01
3.300000000000000000e+03,8.239817143731531512e-01
3.301000000000000000e+03,8.313158096076049830e-01
3.302000000000000000e+03,8.371830857951666482e-01
3.303000000000000000e+03,8.386499048420569258e-01
3.304000000000000000e+03,8.430503619827282025e-01
3.305000000000000000e+03,8.474508191233992571e-01
3.306000000000000000e+03,8.489176381702895346e-01
3.307000000000000000e+03,8.533180953109610334e-01
3.308000000000000000e+03,8.533180953109609224e-01
3.309000000000000000e+03,8.562517334047418105e-01
3.310000000000000000e+03,8.577185524516320880e-01
3.311000000000000000e+03,8.591853714985223656e-01
3.312000000000000000e+03,8.606521905454127541e-01
3.313000000000000000e+03,8.635858286391936423e-01
3.314000000000000000e+03,8.650526476860841418e-01
3.315000000000000000e+03,8.650526476860841418e-01
3.316000000000000000e+03,8.665194667329743083e-01
3.317000000000000000e+03,8.650526476860840308e-01
3.318000000000000000e+03,8.650526476860840308e-01
3.319000000000000000e+03,8.650526476860841418e-01
3.320000000000000000e+03,8.635858286391936423e-01
3.321000000000000000e+03,8.635858286391935312e-01
3.322000000000000000e+03,8.635858286391936423e-01
3.323000000000000000e+03,8.650526476860840308e-01
3.324000000000000000e+03,8.665194667329745304e-01
3.325000000000000000e+03,8.709199238736455850e-01
3.326000000000000000e+03,8.753203810143167507e-01
3.327000000000000000e+03,8.826544762487686935e-01
3.328000000000000000e+03,8.855881143425494706e-01
3.329000000000000000e+03,8.870549333894399702e-01
3.330000000000000000e+03,8.855881143425494706e-01
3.331000000000000000e+03,8.855881143425495816e-01
3.332000000000000000e+03,8.826544762487686935e-01
3.333000000000000000e+03,8.797208381549879164e-01
3.334000000000000000e+03,8.782540191080976388e-01
3.335000000000000000e+03,8.767872000612071393e-01
3.336000000000000000e+03,8.767872000612071393e-01
3.337000000000000000e+03,8.767872000612071393e-01
3.338000000000000000e+03,8.767872000612071393e-01
3.339000000000000000e+03,8.767872000612071393e-01
3.340000000000000000e+03,8.797208381549879164e-01
3.341000000000000000e+03,8.797208381549880274e-01
3.342000000000000000e+03,8.811876572018784159e-01
3.343000000000000000e+03,8.811876572018783049e-01
3.344000000000000000e+03,8.811876572018783049e-01
3.345000000000000000e+03,8.811876572018783049e-01
3.346000000000000000e+03,8.797208381549880274e-01
3.347000000000000000e+03,8.797208381549880274e-01
3.348000000000000000e+03,8.811876572018783049e-01
3.349000000000000000e+03,8.826544762487686935e-01
3.350000000000000000e+03,8.841212952956590820e-01
3.351000000000000000e+03,8.855881143425495816e-01
3.352000000000000000e+03,8.870549333894399702e-01
3.353000000000000000e+03,8.885217524363303587e-01
3.354000000000000000e+03,8.885217524363302477e-01
3.355000000000000000e+03,8.899885714832206363e-01
3.356000000000000000e+03,8.899885714832207473e-01
3.357000000000000000e+03,8.914553905301111358e-01
3.358000000000000000e+03,8.943890286238918019e-01
3.359000000000000000e+03,8.958558476707821905e-01
3.360000000000000000e+03,8.973226667176725790e-01
3.361000000000000000e+03,8.987894857645630786e-01
3.362000000000000000e+03,8.973226667176726901e-01
3.363000000000000000e+03,8.973226667176726901e-01
3.364000000000000000e+03,8.958558476707821905e-01
3.365000000000000000e+03,8.943890286238918019e-01
3.366000000000000000e+03,8.943890286238919130e-01
3.367000000000000000e+03,8.929222095770015244e-01
3.368000000000000000e+03,8.914553905301110248e-01
3.369000000000000000e+03,8.899885714832206363e-01
3.370000000000000000e+03,8.855881143425494706e-01
3.371000000000000000e+03,8.826544762487688045e-01
3.372000000000000000e+03,8.797208381549879164e-01
3.373000000000000000e+03,8.767872000612071393e-01
3.374000000000000000e+03,8.753203810143167507e-01
3.375000000000000000e+03,8.738535619674263621e-01
3.376000000000000000e+03,8.723867429205360846e-01
3.377000000000000000e+03,8.723867429205359736e-01
3.378000000000000000e+03,8.723867429205359736e-01
3.379000000000000000e+03,8.723867429205359736e-01
3.380000000000000000e+03,8.723867429205359736e-01
3.381000000000000000e+03,8.723867429205360846e-01
3.382000000000000000e+03,8.738535619674263621e-01
3.383000000000000000e+03,8.753203810143167507e-01
3.384000000000000000e+03,8.767872000612071393e-01
3.385000000000000000e+03,8.767872000612072503e-01
3.386000000000000000e+03,8.753203810143168617e-01
3.387000000000000000e+03,8.738535619674263621e-01
3.388000000000000000e+03,8.709199238736455850e-01
3.389000000000000000e+03,8.709199238736455850e-01
3.390000000000000000e+03,8.679862857798649189e-01
3.391000000000000000e+03,8.650526476860840308e-01
3.392000000000000000e+03,8.635858286391935312e-01
3.393000000000000000e+03,8.621190095923032537e-01
3.394000000000000000e+03,8.606521905454127541e-01
3.395000000000000000e+03,8.562517334047418105e-01
3.396000000000000000e+03,8.503844572171801452e-01
3.397000000000000000e+03,8.430503619827280914e-01
3.398000000000000000e+03,8.371830857951666482e-01
3.399000000000000000e+03,8.327826286544954826e-01
3.400000000000000000e+03,8.327826286544954826e-01
3.401000000000000000e+03,8.313158096076049830e-01
3.402000000000000000e+03,8.298489905607145944e-01
3.403000000000000000e+03,8.298489905607147055e-01
3.404000000000000000e+03,8.313158096076050940e-01
3.405000000000000000e+03,8.327826286544954826e-01
3.406000000000000000e+03,8.327826286544953716e-01
3.407000000000000000e+03,8.313158096076049830e-01
3.408000000000000000e+03,8.298489905607147055e-01
3.409000000000000000e+03,8.283821715138243169e-01
3.410000000000000000e+03,8.239817143731530402e-01
3.411000000000000000e+03,8.195812572324818746e-01
3.412000000000000000e+03,8.195812572324818746e-01
3.413000000000000000e+03,8.151808000918107089e-01
3.414000000000000000e+03,8.093135239042491547e-01
3.415000000000000000e+03,8.063798858104683775e-01
3.416000000000000000e+03,8.034462477166874894e-01
3.417000000000000000e+03,8.019794286697972119e-01
3.418000000000000000e+03,8.005126096229067123e-01
3.419000000000000000e+03,7.990457905760165458e-01
3.420000000000000000e+03,7.961121524822356577e-01
3.421000000000000000e+03,7.931785143884548805e-01
3.422000000000000000e+03,7.917116953415643810e-01
3.423000000000000000e+03,7.917116953415643810e-01
3.424000000000000000e+03,7.873112382008933263e-01
3.425000000000000000e+03,7.799771429664412725e-01
3.426000000000000000e+03,7.755766858257701069e-01
3.427000000000000000e+03,7.726430477319894408e-01
3.428000000000000000e+03,7.697094096382086637e-01
3.429000000000000000e+03,7.667757715444277755e-01
3.430000000000000000e+03,7.638421334506469984e-01
3.431000000000000000e+03,7.594416763099758327e-01
3.432000000000000000e+03,7.477071239348527243e-01
3.433000000000000000e+03,7.447734858410720582e-01
3.434000000000000000e+03,7.418398477472911701e-01
3.435000000000000000e+03,7.418398477472912811e-01
3.436000000000000000e+03,7.374393906066198934e-01
3.437000000000000000e+03,7.345057525128392273e-01
3.438000000000000000e+03,7.315721144190583392e-01
3.439000000000000000e+03,7.271716572783872845e-01
3.440000000000000000e+03,7.227712001377161188e-01
3.441000000000000000e+03,7.183707429970448421e-01
3.442000000000000000e+03,7.139702858563737875e-01
3.443000000000000000e+03,7.051693715750314562e-01
3.444000000000000000e+03,6.978352763405792913e-01
3.445000000000000000e+03,6.919680001530177371e-01
3.446000000000000000e+03,6.919680001530177371e-01
3.447000000000000000e+03,6.875675430123467935e-01
3.448000000000000000e+03,6.846339049185659054e-01
3.449000000000000000e+03,6.831670858716754058e-01
3.450000000000000000e+03,6.831670858716754058e-01
3.451000000000000000e+03,6.817002668247852393e-01
3.452000000000000000e+03,6.802334477778947397e-01
3.453000000000000000e+03,6.787666287310043511e-01
3.454000000000000000e+03,6.787666287310044622e-01
3.455000000000000000e+03,6.772998096841138516e-01
3.456000000000000000e+03,6.743661715903331855e-01
3.457000000000000000e+03,6.684988954027716312e-01
3.458000000000000000e+03,6.684988954027715202e-01
3.459000000000000000e+03,6.670320763558812427e-01
3.460000000000000000e+03,6.640984382621004656e-01
3.461000000000000000e+03,6.552975239807580232e-01
3.462000000000000000e+03,6.508970668400869686e-01
3.463000000000000000e+03,6.479634287463061915e-01
3.464000000000000000e+03,6.435629716056349148e-01
3.465000000000000000e+03,6.435629716056349148e-01
3.466000000000000000e+03,6.406293335118542487e-01
3.467000000000000000e+03,6.391625144649636381e-01
3.468000000000000000e+03,6.362288763711829720e-01
3.469000000000000000e+03,6.362288763711829720e-01
3.470000000000000000e+03,6.332952382774023059e-01
3.471000000000000000e+03,6.332952382774021949e-01
3.472000000000000000e+03,6.303616001836214178e-01
3.473000000000000000e+03,6.303616001836214178e-01
3.474000000000000000e+03,6.288947811367309182e-01
3.475000000000000000e+03,6.288947811367310292e-01
3.476000000000000000e+03,6.274279620898407517e-01
3.477000000000000000e+03,6.186270478084981983e-01
3.478000000000000000e+03,6.127597716209366441e-01
3.479000000000000000e+03,6.054256763864848123e-01
3.480000000000000000e+03,5.980915811520328695e-01
3.481000000000000000e+03,5.980915811520328695e-01
3.482000000000000000e+03,5.936911240113615928e-01
3.483000000000000000e+03,5.907574859175809268e-01
3.484000000000000000e+03,5.848902097300192615e-01
3.485000000000000000e+03,5.804897525893480958e-01
3.486000000000000000e+03,5.790229335424577073e-01
3.487000000000000000e+03,5.775561144955672077e-01
3.488000000000000000e+03,5.760892954486769302e-01
3.489000000000000000e+03,5.746224764017865416e-01
3.490000000000000000e+03,5.716888383080058755e-01
3.491000000000000000e+03,5.702220192611152649e-01
3.492000000000000000e+03,5.702220192611153760e-01
3.493000000000000000e+03,5.628879240266634332e-01
3.494000000000000000e+03,5.584874668859921565e-01
3.495000000000000000e+03,5.511533716515403247e-01
3.496000000000000000e+03,5.438192764170882709e-01
3.497000000000000000e+03,5.394188192764172163e-01
3.498000000000000000e+03,5.335515430888555510e-01
3.499000000000000000e+03,5.262174478544037193e-01
3.500000000000000000e+03,5.203501716668421651e-01
3.501000000000000000e+03,5.159497145261707773e-01
3.502000000000000000e+03,5.115492573854997227e-01
3.503000000000000000e+03,5.042151621510477799e-01
3.504000000000000000e+03,5.042151621510476689e-01
3.505000000000000000e+03,4.998147050103765032e-01
3.506000000000000000e+03,4.924806097759246715e-01
3.507000000000000000e+03,4.866133335883631172e-01
3.508000000000000000e+03,4.763456002601302863e-01
3.509000000000000000e+03,4.660778669318976775e-01
3.510000000000000000e+03,4.587437716974456237e-01
3.511000000000000000e+03,4.558101336036647355e-01
3.512000000000000000e+03,4.514096764629936809e-01
3.513000000000000000e+03,4.426087621816513495e-01
3.514000000000000000e+03,4.367414859940896843e-01
3.515000000000000000e+03,4.367414859940896843e-01
3.516000000000000000e+03,4.338078479003090182e-01
3.517000000000000000e+03,4.294073907596378525e-01
3.518000000000000000e+03,4.235401145720761873e-01
3.519000000000000000e+03,4.132723812438435784e-01
3.520000000000000000e+03,4.059382860093915246e-01
3.521000000000000000e+03,4.015378288687203590e-01
3.522000000000000000e+03,4.000710098218300814e-01
3.523000000000000000e+03,3.986041907749395818e-01
3.524000000000000000e+03,3.986041907749398039e-01
3.525000000000000000e+03,3.956705526811588047e-01
3.526000000000000000e+03,3.942037336342687492e-01
3.527000000000000000e+03,3.942037336342687492e-01
3.528000000000000000e+03,3.912700955404875280e-01
3.529000000000000000e+03,3.854028193529261959e-01
3.530000000000000000e+03,3.780687241184739200e-01
3.531000000000000000e+03,3.766019050715834204e-01
3.532000000000000000e+03,3.766019050715836425e-01
3.533000000000000000e+03,3.766019050715836425e-01
3.534000000000000000e+03,3.795355431653646416e-01
3.535000000000000000e+03,3.839360003060354742e-01
3.536000000000000000e+03,3.898032764935970285e-01
3.537000000000000000e+03,4.015378288687203590e-01
3.538000000000000000e+03,4.015378288687201369e-01
3.539000000000000000e+03,4.059382860093915246e-01
3.540000000000000000e+03,4.074051050562819132e-01
3.541000000000000000e+03,4.088719241031723017e-01
3.542000000000000000e+03,4.088719241031723017e-01
3.543000000000000000e+03,4.059382860093915246e-01
3.544000000000000000e+03,4.030046479156108585e-01
3.545000000000000000e+03,4.015378288687203590e-01
3.546000000000000000e+03,4.000710098218300814e-01
3.547000000000000000e+03,3.986041907749395818e-01
3.548000000000000000e+03,3.971373717280490823e-01
3.549000000000000000e+03,3.956705526811588047e-01
3.550000000000000000e+03,3.956705526811588047e-01
3.551000000000000000e+03,3.942037336342685272e-01
3.552000000000000000e+03,3.956705526811588047e-01
3.553000000000000000e+03,3.971373717280490823e-01
3.554000000000000000e+03,3.986041907749398039e-01
3.555000000000000000e+03,4.059382860093915246e-01
3.556000000000000000e+03,4.074051050562819132e-01
3.557000000000000000e+03,4.074051050562820242e-01
3.558000000000000000e+03,4.074051050562818022e-01
3.559000000000000000e+03,4.059382860093915246e-01
3.560000000000000000e+03,4.059382860093915246e-01
3.561000000000000000e+03,4.059382860093916356e-01
3.562000000000000000e+03,4.059382860093914136e-01
3.563000000000000000e+03,4.103387431500626903e-01
3.564000000000000000e+03,4.147392002907339670e-01
3.565000000000000000e+03,4.220732955251857987e-01
3.566000000000000000e+03,4.264737526658570754e-01
3.567000000000000000e+03,4.294073907596377415e-01
3.568000000000000000e+03,4.308742098065281301e-01
3.569000000000000000e+03,4.323410288534185186e-01
3.570000000000000000e+03,4.338078479003090182e-01
3.571000000000000000e+03,4.338078479003091292e-01
3.572000000000000000e+03,4.440755812285416271e-01
3.573000000000000000e+03,4.440755812285417381e-01
3.574000000000000000e+03,4.572769526505553461e-01
3.575000000000000000e+03,4.646110478850071779e-01
3.576000000000000000e+03,4.734119621663496202e-01
3.577000000000000000e+03,4.866133335883631172e-01
3.578000000000000000e+03,4.968810669165957261e-01
3.579000000000000000e+03,5.115492573854997227e-01
3.580000000000000000e+03,5.188833526199517765e-01
3.581000000000000000e+03,5.276842669012939968e-01
3.582000000000000000e+03,5.320847240419651625e-01
3.583000000000000000e+03,5.599542859328826561e-01
3.584000000000000000e+03,5.599542859328826561e-01
3.585000000000000000e+03,5.687552002142249874e-01
3.586000000000000000e+03,5.848902097300192615e-01
3.587000000000000000e+03,6.054256763864848123e-01
3.588000000000000000e+03,6.156934097147175322e-01
3.589000000000000000e+03,6.332952382774021949e-01
3.590000000000000000e+03,6.538307049338677457e-01
3.591000000000000000e+03,6.699657144496620198e-01
3.592000000000000000e+03,6.831670858716754058e-01
3.593000000000000000e+03,6.993020953874697909e-01
3.594000000000000000e+03,7.051693715750313451e-01
3.595000000000000000e+03,7.154371049032640650e-01
3.596000000000000000e+03,7.154371049032640650e-01
3.597000000000000000e+03,7.257048382314968960e-01
3.598000000000000000e+03,7.286384763252776731e-01
3.599000000000000000e+03,7.345057525128392273e-01
3.600000000000000000e+03,7.462403048879622247e-01
3.601000000000000000e+03,7.565080382161950556e-01
3.602000000000000000e+03,7.623753144037566098e-01
3.603000000000000000e+03,7.682425905913181641e-01
3.604000000000000000e+03,7.755766858257702179e-01
3.605000000000000000e+03,7.814439620133316611e-01
3.606000000000000000e+03,7.858444191540028267e-01
3.607000000000000000e+03,7.858444191540029378e-01
3.608000000000000000e+03,7.858444191540029378e-01
3.609000000000000000e+03,7.843776001071125492e-01
3.610000000000000000e+03,7.785103239195508840e-01
3.611000000000000000e+03,7.726430477319893297e-01
3.612000000000000000e+03,7.623753144037567209e-01
3.613000000000000000e+03,7.565080382161950556e-01
3.614000000000000000e+03,7.550412191693046671e-01
3.615000000000000000e+03,7.550412191693046671e-01
3.616000000000000000e+03,7.535744001224142785e-01
3.617000000000000000e+03,7.521075810755238900e-01
3.618000000000000000e+03,7.521075810755238900e-01
3.619000000000000000e+03,7.521075810755238900e-01
3.620000000000000000e+03,7.521075810755238900e-01
3.621000000000000000e+03,7.506407620286335014e-01
3.622000000000000000e+03,7.506407620286335014e-01
3.623000000000000000e+03,7.491739429817430018e-01
3.624000000000000000e+03,7.433066667941814476e-01
3.625000000000000000e+03,7.315721144190583392e-01
3.626000000000000000e+03,7.183707429970449532e-01
3.627000000000000000e+03,7.007689144343602905e-01
3.628000000000000000e+03,6.905011811061274596e-01
3.629000000000000000e+03,6.758329906372235740e-01
3.630000000000000000e+03,6.758329906372235740e-01
3.631000000000000000e+03,6.596979811214292999e-01
3.632000000000000000e+03,6.376956954180733605e-01
3.633000000000000000e+03,6.200938668553885869e-01
3.634000000000000000e+03,6.068924954333750899e-01
3.635000000000000000e+03,5.878238478238001496e-01
3.636000000000000000e+03,5.526201906984308243e-01
3.637000000000000000e+03,5.438192764170883819e-01
3.638000000000000000e+03,5.335515430888555510e-01
3.639000000000000000e+03,5.159497145261707773e-01
3.640000000000000000e+03,4.954142478697053376e-01
3.641000000000000000e+03,4.866133335883631172e-01
3.642000000000000000e+03,4.866133335883632283e-01
3.643000000000000000e+03,4.734119621663495092e-01
3.644000000000000000e+03,4.484760383692129038e-01
3.645000000000000000e+03,4.338078479003090182e-01
3.646000000000000000e+03,4.206064764782954102e-01
3.647000000000000000e+03,4.044714669625012471e-01
3.648000000000000000e+03,3.883364574467069730e-01
3.649000000000000000e+03,3.780687241184739200e-01
3.650000000000000000e+03,3.634005336495702565e-01
3.651000000000000000e+03,3.487323431806663709e-01
3.652000000000000000e+03,3.340641527117624854e-01
3.653000000000000000e+03,3.340641527117624854e-01
3.654000000000000000e+03,3.575332574620087023e-01
3.655000000000000000e+03,2.856591241643795520e-01
3.656000000000000000e+03,2.783250289299274982e-01
3.657000000000000000e+03,2.665904765548043898e-01
3.658000000000000000e+03,2.563227432265717809e-01
3.659000000000000000e+03,2.519222860859002822e-01
3.660000000000000000e+03,2.343204575232156195e-01
3.661000000000000000e+03,2.167186289605311789e-01
3.662000000000000000e+03,2.079177146791886255e-01
3.663000000000000000e+03,2.049840765854080704e-01
3.664000000000000000e+03,2.005836194447370158e-01
3.665000000000000000e+03,2.005836194447367937e-01
3.666000000000000000e+03,2.005836194447367937e-01
3.667000000000000000e+03,1.991168003978462941e-01
3.668000000000000000e+03,1.932495242102849620e-01
3.669000000000000000e+03,1.903158861165039628e-01
3.670000000000000000e+03,1.859154289758326861e-01
3.671000000000000000e+03,1.785813337413808544e-01
3.672000000000000000e+03,1.741808766007097997e-01
3.673000000000000000e+03,1.653799623193674684e-01
3.674000000000000000e+03,1.565790480380249150e-01
3.675000000000000000e+03,1.565790480380249150e-01
3.676000000000000000e+03,1.565790480380249150e-01
3.677000000000000000e+03,1.565790480380249150e-01
3.678000000000000000e+03,1.565790480380251370e-01
3.679000000000000000e+03,1.595126861318059142e-01
3.680000000000000000e+03,1.639131432724769688e-01
3.681000000000000000e+03,1.653799623193676904e-01
3.682000000000000000e+03,1.712472385069290226e-01
3.683000000000000000e+03,1.727140575538190781e-01
3.684000000000000000e+03,1.712472385069290226e-01
3.685000000000000000e+03,1.683136004131480234e-01
3.686000000000000000e+03,1.609795051786959696e-01
3.687000000000000000e+03,1.609795051786959696e-01
3.688000000000000000e+03,1.609795051786959696e-01
3.689000000000000000e+03,1.609795051786961917e-01
3.690000000000000000e+03,1.609795051786959696e-01
3.691000000000000000e+03,1.609795051786961917e-01
3.692000000000000000e+03,1.609795051786959696e-01
3.693000000000000000e+03,1.609795051786957476e-01
3.694000000000000000e+03,1.580458670849156366e-01
3.695000000000000000e+03,1.521785908973540824e-01
3.696000000000000000e+03,1.448444956629018066e-01
3.697000000000000000e+03,1.404440385222307519e-01
3.698000000000000000e+03,1.404440385222307519e-01
3.699000000000000000e+03,1.404440385222309740e-01
3.700000000000000000e+03,1.404440385222307519e-01
3.701000000000000000e+03,1.389772194753404744e-01
3.702000000000000000e+03,1.375104004284497528e-01
3.703000000000000000e+03,1.360435813815594752e-01
3.704000000000000000e+03,1.301763051939979210e-01
3.705000000000000000e+03,1.287094861471076435e-01
3.706000000000000000e+03,1.287094861471078655e-01
3.707000000000000000e+03,1.287094861471076435e-01
3.708000000000000000e+03,1.301763051939979210e-01
3.709000000000000000e+03,1.331099432877789202e-01
3.710000000000000000e+03,1.331099432877786981e-01
3.711000000000000000e+03,1.331099432877789202e-01
3.712000000000000000e+03,1.331099432877786981e-01
3.713000000000000000e+03,1.419108575691210294e-01
3.714000000000000000e+03,1.433776766160113070e-01
3.715000000000000000e+03,1.433776766160113070e-01
3.716000000000000000e+03,1.419108575691210294e-01
3.717000000000000000e+03,1.433776766160113070e-01
3.718000000000000000e+03,1.448444956629018066e-01
3.719000000000000000e+03,1.521785908973540824e-01
3.720000000000000000e+03,1.521785908973538604e-01
3.721000000000000000e+03,1.521785908973538604e-01
3.722000000000000000e+03,1.521785908973540824e-01
3.723000000000000000e+03,1.507117718504633608e-01
3.724000000000000000e+03,1.492449528035728612e-01
3.725000000000000000e+03,1.492449528035728612e-01
3.726000000000000000e+03,1.463113147097923061e-01
3.727000000000000000e+03,1.419108575691210294e-01
3.728000000000000000e+03,1.389772194753402523e-01
3.729000000000000000e+03,1.375104004284499748e-01
3.730000000000000000e+03,1.375104004284497528e-01
3.731000000000000000e+03,1.389772194753402523e-01
3.732000000000000000e+03,1.419108575691212515e-01
3.733000000000000000e+03,1.419108575691210294e-01
3.734000000000000000e+03,1.419108575691212515e-01
3.735000000000000000e+03,1.404440385222309740e-01
3.736000000000000000e+03,1.375104004284497528e-01
3.737000000000000000e+03,1.360435813815594752e-01
3.738000000000000000e+03,1.360435813815594752e-01
3.739000000000000000e+03,1.375104004284499748e-01
3.740000000000000000e+03,1.477781337566825837e-01
3.741000000000000000e+03,1.507117718504633608e-01
3.742000000000000000e+03,1.507117718504635828e-01
3.743000000000000000e+03,1.580458670849156366e-01
3.744000000000000000e+03,1.595126861318059142e-01
3.745000000000000000e+03,1.595126861318059142e-01
3.746000000000000000e+03,1.565790480380249150e-01
3.747000000000000000e+03,1.521785908973540824e-01
3.748000000000000000e+03,1.448444956629018066e-01
3.749000000000000000e+03,1.448444956629020286e-01
3.750000000000000000e+03,1.433776766160113070e-01
3.751000000000000000e+03,1.448444956629018066e-01
3.752000000000000000e+03,1.507117718504635828e-01
3.753000000000000000e+03,1.507117718504635828e-01
3.754000000000000000e+03,1.521785908973538604e-01
3.755000000000000000e+03,1.536454099442441379e-01
3.756000000000000000e+03,1.609795051786959696e-01
3.757000000000000000e+03,1.609795051786959696e-01
3.758000000000000000e+03,1.639131432724771908e-01
3.759000000000000000e+03,1.668467813662577459e-01
3.760000000000000000e+03,1.683136004131482455e-01
3.761000000000000000e+03,1.668467813662577459e-01
3.762000000000000000e+03,1.639131432724771908e-01
3.763000000000000000e+03,1.609795051786959696e-01
3.764000000000000000e+03,1.536454099442441379e-01
3.765000000000000000e+03,1.477781337566825837e-01
3.766000000000000000e+03,1.463113147097925282e-01
3.767000000000000000e+03,1.463113147097925282e-01
3.768000000000000000e+03,1.463113147097923061e-01
3.769000000000000000e+03,1.477781337566825837e-01
3.770000000000000000e+03,1.507117718504635828e-01
3.771000000000000000e+03,1.595126861318056921e-01
3.772000000000000000e+03,1.683136004131482455e-01
3.773000000000000000e+03,1.712472385069292447e-01
3.774000000000000000e+03,1.727140575538190781e-01
3.775000000000000000e+03,1.727140575538193001e-01
3.776000000000000000e+03,1.712472385069290226e-01
3.777000000000000000e+03,1.683136004131482455e-01
3.778000000000000000e+03,1.639131432724771908e-01
3.779000000000000000e+03,1.565790480380249150e-01
3.780000000000000000e+03,1.565790480380251370e-01
3.781000000000000000e+03,1.536454099442441379e-01
3.782000000000000000e+03,1.536454099442443599e-01
3.783000000000000000e+03,1.536454099442443599e-01
3.784000000000000000e+03,1.551122289911344154e-01
3.785000000000000000e+03,1.565790480380251370e-01
3.786000000000000000e+03,1.565790480380249150e-01
3.787000000000000000e+03,1.580458670849156366e-01
3.788000000000000000e+03,1.580458670849156366e-01

